Globalized Adversarial Regret Optimization: Robust Decisions with Uncalibrated Predictions

Optimization problems routinely depend on uncertain parameters that must be predicted before a decision is made. Classical robust and regret formulations are designed to handle erroneous predictions and can provide statistical error bounds in simple settings. However, when predictions lack rigorous error bounds (as is typical of modern machine learning methods) classical robust models often yield vacuous guarantees, while regret formulations can paradoxically produce decisions that are more optimistic than even a nominal solution. We introduce Globalized Adversarial Regret Optimization (GARO), a decision framework that controls adversarial regret, defined as the gap between the worst-case cost and the oracle robust cost, uniformly across all possible uncertainty set sizes. By design, GARO delivers absolute or relative performance guarantees against an oracle with full knowledge of the prediction error, without requiring any probabilistic calibration of the uncertainty set. We show that GARO equipped with a relative rate function generalizes the classical adaptation method of Lepski to downstream decision problems. We derive exact tractable reformulations for problems with affine worst-case cost functions and polyhedral norm uncertainty sets, and provide a discretization and a constraint-generation algorithm with convergence guarantees for general settings. Finally, experiments demonstrate that GARO yields solutions with a more favorable trade-off between worst-case and mean out-of-sample performance, as well as stronger global performance guarantees.

==> M_r.csv <==
xi_1,xi_2
0.2466662092124685,1.0668113859436779
0.28049971057373285,0.9958500338694094
0.5915168547809456,0.5584928395501629
0.6063863178437039,0.5457782147278601
0.7862823068556573,0.48694395270794044
1.285041344705819,0.4431086065247697
1.3114221929845156,0.4418199341989295
2.0650570045658663,1.1595477265228133
0.24568764926669306,1.6177494084037476
0.23033516830008222,1.6034224786302902
0.20048337640563768,1.5722210420782758
0.18759543072927276,1.5513255546183913
0.18620984746142183,1.548530086010397
0.18382504587591403,1.534346952450277
0.18340888669054106,1.5305353404317548
0.19448429940086495,1.357474898737297


==> ch-Xi.csv <==
xi_1,xi_2
0.30560793208437165,0.7384943833289966
0.9,0.05
2.0650570045658663,1.1595477265228133
0.1431206497439853,1.6435805413454472


==> circle1.csv <==
xi_1,xi_2,P
2.067675638776078,1.0856805481024752,0.0
2.0676234821624186,1.096111783906539,0.0
2.067467017537058,1.1065419765957152,0.0
2.0672062605463286,1.1169700831594265,0.0
2.066841237265712,1.1273950607957066,0.0
2.0663719841972323,1.1378158670154794,0.0
2.0657985482658043,1.1482314597468068,0.0
2.065120986814545,1.1586407974390955,0.0
2.064339367599034,1.1690428391672505,0.0
2.063453768780541,1.1794365447357673,0.0
2.0624642789182106,1.1898208747827503,0.0
2.0613709969602043,1.2001947908838488,0.0
2.0601740322338067,1.2105572556560975,0.0
2.0588735044344926,1.2209072328616544,0.0
2.057469543613959,1.2312436875114237,0.0
2.0559622901671175,1.2415655859685544,0.0
2.054351894818057,1.2518718960518023,0.0
2.05263851860497,1.2621615871387477,0.0
2.0508223328640502,1.2724336302688564,0.0
2.0489035192123586,1.2826869982463753,0.0
2.046882269529661,1.2929206657430516,0.0
2.0447587859392407,1.3031336094006631,0.0
2.0425332807876884,1.3133248079333555,0.0
2.040205976623664,1.3234932422297674,0.0
2.0377771061756444,1.333637895454943,0.0
2.0352469123286503,1.3437577531520142,0.0
2.0326156480999584,1.3538518033436437,0.0
2.0298835766137984,1.3639190366332248,0.0
2.0270509710750426,1.3739584463058172,0.0
2.024118114741884,1.38396902842882,0.0
2.0210853008975116,1.393949781952363,0.0
2.0179528328207836,1.4038997088094114,0.0
2.014721023755896,1.4138178140155708,0.0
2.0113901968810635,1.4237031057685856,0.0
2.0079606852761964,1.4335545955475184,0.0
2.0044328318895985,1.4433712982116007,0.0
2.000806989503668,1.4531522320987469,0.0
1.997083520699622,1.4628964191237186,0.0
1.993262797821238,1.472602884875934,0.0
1.9893452029376202,1.482270658716906,0.0
1.985331127804992,1.4918987738773073,0.0
1.9812209738275217,1.5014862675536453,0.0
1.9770151520171821,1.5110321810045415,0.0
1.972714082952649,1.5205355596466061,0.0
1.9683181967372452,1.5299954531498945,0.0
1.9638279329559287,1.539410915532939,0.0
1.9592437406313357,1.548781005257348,0.0
1.9545660781788783,1.5581047853219574,0.0
1.9497954133609041,1.5673813233565301,0.0
1.9449322232399195,1.5766096917149937,0.0
1.9399769941308835,1.585788967568202,0.0
1.934930221552578,1.5949182329962197,0.0
1.929792410178055,1.603996575080111,0.0
1.9245640737841705,1.6130230859932333,0.0
1.9192457352002068,1.6219968630920172,0.0
1.9138379262555905,1.630917009006231,0.0
1.9083411877267098,1.6397826317287163,0.0
1.902756069282837,1.6485928447045894,0.0
1.8970831294311616,1.6573467669198942,0.0
1.8913229354609422,1.6660435229897044,0.0
1.8854760633867749,1.6746822432456598,0.0
1.8795430978909948,1.683262063822934,0.0
1.8735246322652082,1.6917821267466193,0.0
1.8674212683509617,1.7002415800175232,0.0
1.8612336164795602,1.708639577697368,0.0
1.8549622954110352,1.716975279993384,0.0
1.8486079322722673,1.7252478533422881,0.0
1.8421711624942747,1.7334564704936395,0.0
1.835652629748672,1.7416003105925628,0.0
1.8290529858833007,1.7496785592618354,0.0
1.8223728908570482,1.7576904086833216,0.0
1.8156130126738508,1.765635057678756,0.0
1.8087740273158928,1.77351171178986,0.0
1.8018566186760112,1.781319583357786,0.0
1.7948614784893056,1.7890578916018836,0.0
1.7877893062639652,1.7967258626977771,0.0
1.7806408092113193,1.8043227298547468,0.0
1.773416702175116,1.811847733392408,0.0
1.7661177075600385,1.8193001208166772,0.0
1.7587445552594667,1.8266791468950228,0.0
1.7512979825824857,1.8339840737309858,0.0
1.7437787341801578,1.8412141708379701,0.0
1.7361875619710574,1.84836871521229,0.0
1.7285252250660794,1.8554469914054708,0.0
1.720792489692529,1.8624482915957907,0.0
1.7129901291174998,1.8693719156590656,0.0
1.705118923570547,1.8762171712386588,0.0
1.6971796601656663,1.8829833738147168,0.0
1.6891731328225819,1.8896698467726205,0.0
1.6811001421873562,1.896275921470646,0.0
1.6729614955523253,1.9028009373068284,0.0
1.6647580067753704,1.909244241785022,0.0
1.6564904961985327,1.9156051905801479,0.0
1.6481597905659813,1.9218831476026277,0.0
1.639766722941336,1.9280774850619906,0.0
1.6313121326243658,1.9341875835296527,0.0
1.6227968650670568,1.940212832000859,0.0
1.6142217717890688,1.9461526279557833,0.0
1.6055877102925833,1.9520063774197798,0.0
1.5968955439765549,1.9577734950227805,0.0
1.5881461420503726,1.9634534040578306,0.0
1.579340379446937,1.9690455365387605,0.0
1.5704791367351707,1.9745493332569817,0.0
1.5615633000319604,1.9799642438374088,0.0
1.5525937609135467,1.9852897267934964,0.0
1.5435714163263667,1.990525249581387,0.0
1.534497168497361,1.995670288653164,0.0
1.5253719248437498,2.0007243295092083,0.0
1.516196597882295,2.005686866749646,0.0
1.506972105138046,2.0105574041248886,0.0
1.4976993690525906,2.015335454585257,0.0
1.4883793168918098,2.0200205403296865,0.0
1.4790128806531533,2.0246121928535077,0.0
1.4696009969724393,2.029109952995294,0.0
1.4601446070301927,2.0335133709827797,0.0
1.4506446564575277,2.0378220064778354,0.0
1.441102095241585,2.042035428620502,0.0
1.4315178776305335,2.046153216072077,0.0
1.4218929620381482,2.050174957057246,0.0
1.412228310947967,2.054100249405262,0.0
1.4025248908170453,2.0579287005901614,0.0
1.3927836719793103,2.0616599277700165,0.0
1.3830056285485277,2.065293557825218,0.0
1.3731917383208927,2.068829227395789,0.0
1.3633429826772494,2.0722665829177185,0.0
1.353460346484955,2.0756052806583183,0.0
1.3435448179993936,2.0788449867505974,0.0
1.3335973887651502,2.081985377226646,0.0
1.3236190535168593,2.0850261380500332,0.0
1.3136108100797301,2.087966965147211,0.0
1.3035736592697664,2.0908075644379203,0.0
1.2935086047936848,2.093547651864599,0.0
1.2834166531485454,2.096186953420788,0.0
1.2732988135211027,2.098725205178531,0.0
1.2631560976868883,2.1011621533147675,0.0
1.2529895199090328,2.1034975541367142,0.0
1.2428000968368424,2.1057311741062357,0.0
1.2325888474041329,2.1078627898631965,0.0
1.2223567927273382,2.109892188247797,0.0
1.2121049560033994,2.1118191663218893,0.0
1.2018343624074457,2.1136435313892727,0.0
1.1915460389902783,2.1153651010149606,0.0
1.1812410145756644,2.116983703043424,0.0
1.1709203196574587,2.1184991756158107,0.0
1.1605849862965523,2.1199113671861247,0.0
1.1502360480176683,2.1212201365363867,0.0
1.1398745397060108,2.122425352790752,0.0
1.1295014975037765,2.1235268954285997,0.0
1.1191179587065412,2.124524654296584,0.0
1.1087249616595316,2.1254185296196493,0.0
1.0983235456537919,2.1262084320110084,0.0
1.0879147508222546,2.1268942824810804,0.0
1.0774996180357292,2.1274760124453893,0.0
1.067079188798815,2.1279535637314244,0.0
1.0566545051457517,2.1283268885844544,0.0
1.0462266095362176,2.128595949672305,0.0
1.035796544751084,2.128760720089092,0.0
1.0253653537881375,2.1288211833579114,0.0
1.0149340797577817,2.1287773334324855,0.0
1.0045037657787272,2.1286291746977715,0.0
0.9940754548736798,2.128376721969519,0.0
0.9836501898650398,2.12802000049279,0.0
0.9732290132706204,2.127559045939435,0.0
0.9628129671993967,2.1269939044045265,0.0
0.9524030932472959,2.1263246324017455,0.0
0.9420004323930383,2.125551296857735,0.0
0.9316060248940405,2.124673975105405,0.0
0.9212209101823906,2.1236927548762,0.0
0.9108461267609052,2.1226077342913245,0.0
0.9004827120992808,2.1214190218519335,0.0
0.8901317025303477,2.12012673642828,0.0
0.8797941331464367,2.1187310072478294,0.0
0.8694710376958719,2.117231973882337,0.0
0.8591634484795955,2.1156297862338898,0.0
0.8488723962479396,2.1139246045199176,0.0
0.8385989100975517,2.1121165992571713,0.0
0.8283440173684854,2.1102059512446694,0.0
0.818108743541468,2.108192851545622,0.0
0.8078941121353527,2.106077501468321,0.0
0.7977011446047682,2.1038601125460112,0.0
0.7875308602379731,2.101540906515737,0.0
0.7773842760549292,2.099120115296169,0.0
0.7672624067055993,2.0965979809644124,0.0
0.7571662643684832,2.0939747557317974,0.0
0.7470968586494016,2.0912507019186624,0.0
0.7370551964805347,2.0884260919281177,0.0
0.727042282019732,2.085501208218809,0.0
0.717059116550095,2.08247634327667,0.0
0.7071066983798517,2.0793517995856736,0.0
0.6971860227425255,2.0761278895975854,0.0
0.6872980816974128,2.0728049357007183,0.0
0.6774438640303779,2.069383270187692,0.0
0.6676243551549764,2.0658632352222064,0.0
0.6578405370139122,2.0622451828048254,0.0
0.6480933879808467,2.0585294747377754,0.0
0.6383838827625604,2.0547164825887663,0.0
0.628712992301484,2.050806587653836,0.0
0.6190816836786045,2.0468001809192193,0.0
0.6094909200167582,2.0426976630222513,0.0
0.5999416603843188,2.038499444211303,0.0
0.5904348596992922,2.034205944304757,0.0
0.5809714686338243,2.0298175926490263,0.0
0.5715524335191358,2.0253348280756187,0.0
0.5621786962508886,2.020758098857257,0.0
0.5528511941949987,2.016087862663048,0.0
0.5435708600938983,2.01132458651272,0.0
0.5343386219732638,2.0064687467299183,0.0
0.5251554030492144,2.001520828894575,0.0
0.5160221216359889,1.9964813277943496,0.0
0.5069396910541187,1.991350747375154,0.0
0.4979090195390924,1.9861296006907532,0.0
0.48893101015053664,1.9808184098514654,0.0
0.48000656068190795,1.9754177059719482,0.0
0.47113656357071687,1.9699280291180896,0.0
0.46232190580928223,1.9643499282529997,0.0
0.4535634688560354,1.958683961182117,0.0
0.44486212854737206,1.9529306944974265,0.0
0.436218755010073,1.9470907035208027,0.0
0.42763421257428824,1.941164572246476,0.0
0.4191093596871086,1.9351528932826367,0.0
0.4106450488267177,1.92905626779217,0.0
0.40224212641714896,1.9228753054325454,0.0
0.3939014327436401,1.9166106242948477,0.0
0.3856238018686087,1.9102628508419703,0.0
0.3774100615482434,1.9038326198459683,0.0
0.36926103314973235,1.8973205743245833,0.0
0.3611775315691239,1.8907273654769403,0.0
0.3531603651498404,1.8840536526184302,0.0
0.34521033560184233,1.8773001031147771,0.0
0.33732823792145994,1.870467392315304,0.0
0.3295148603118925,1.8635562034853956,0.0
0.3217709841043903,1.8565672277381768,0.0
0.3140973836801205,1.8495011639653982,0.0
0.30649482639273073,1.842358718767548,0.0
0.29896407249161483,1.8351406063831948,0.0
0.29150587504588676,1.8278475486175607,0.0
0.28412097986907636,1.8204802747703464,0.0
0.27681012544454686,1.8130395215627955,0.0
0.2695740428516489,1.8055260330640297,0.0
0.262413455692611,1.7979405606166365,0.0
0.2553290800201826,1.7902838627615405,0.0
0.24832162426602689,1.7825567051621454,0.0
0.24139178916988002,1.774759860527773,0.0
0.23454026770947656,1.7668941085363887,0.0
0.2277677450312533,1.7589602357566374,0.0
0.2210748983818338,1.7509590355691849,0.0
0.21446239704030612,1.7428913080873827,0.0
0.20793090225129363,1.7347578600772555,0.0
0.20148106715883263,1.7265595048768274,0.0
0.19511353674105725,1.7182970623147855,0.0
0.18882894774570347,1.709971358628501,0.0
0.18262792862643318,1.7015832263814046,0.0
0.17651109947999122,1.6931335043797309,0.0
0.17047907198419443,1.6846230375886386,0.0
0.16453244933676614,1.6760526770477147,0.0
0.1586718261950152,1.6674232797858712,0.0
0.1528977886163725,1.6587357087356438,0.0
0.14721091399978392,1.6499908326468975,0.0
0.14161177102797173,1.6411895259999532,0.0
0.1361009196105678,1.632332668918142,0.0
0.1306789108281209,1.6234211470797912,0.0
0.12534628687699145,1.6144558516296583,0.0
0.12010358101513052,1.6054376790898175,0.0
0.11495131750875542,1.5963675312700074,0.0
0.10989001157992295,1.5872463151774512,0.0
0.10492016935500892,1.578074942926158,0.0
0.10004228781409374,1.5688543316457095,0.0
0.09525685474126688,1.5595854033895504,0.0
0.0905643486758474,1.5502690850427818,0.0
0.085965238864532,1.5409063082294752,0.0
0.08145998521446873,1.531498009219509,0.0
0.07704903824726872,1.5220451288349448,0.0
0.07273283905395234,1.512548612355943,0.0
0.0685118192508426,1.5030094094262385,0.0
0.06438640093640202,1.493428473958174,0.0
0.060356996649024275,1.4838067640373132,0.0
0.05642400932578018,1.4741452418266294,0.0
0.052587832262125045,1.4644448734702928,0.0
0.04884884907256781,1.4547066289970552,0.0
0.04520743365231206,1.4449314822232489,0.0
0.0416639501398649,1.4351204106554052,0.0
0.03821875288062515,1.4252743953925053,0.0
0.034872186391447624,1.4153944210278704,0.0
0.031624585326192056,1.4054814755507032,0.0
0.028476274442259086,1.3955365502472916,0.0
0.025427568568113346,1.3855606396018776,0.0
0.022478772571801864,1.375554741197213,0.0
0.019630181330466456,1.3655198556147998,0.0
0.016882079700857977,1.3554569863348345,0.0
0.014234742490849106,1.3453671396358582,0.0
0.011688434431954775,1.335251324494134,0.0
0.009243410152858678,1.325110552482745,0.0
0.006899914153951858,1.3149458376704428,0.0
0.004658180782880494,1.304758196520237,0.0
0.0025184342111141955,1.2945486477877544,0.0
0.0004808884115266032,1.2843182124193586,0.0
-0.0014542528629997165,1.2740679134500625,0.0
-0.0032867960999505286,1.2637987759012201,0.0
-0.005016558046528896,1.2535118266780296,0.0
-0.006643365727981854,1.2432080944668402,0.0
-0.008167056464896572,1.2328886096322873,0.0
-0.009587477889469564,1.222554404114254,0.0
-0.010904487960741616,1.212206511324681,0.0
-0.012117954978803525,1.2018459660442233,0.0
-0.01322775759796424,1.191473804318776,0.0
-0.014233784838887154,1.1810910633558676,0.0
-0.01513593609968611,1.1706987814209424,0.0
-0.015934121165986914,1.1602979977335335,0.0
-0.016628260219948565,1.149889752363343,0.0
-0.01721828384824331,1.1394750861262337,0.0
-0.017704133049000648,1.1290550404801505,0.0
-0.018085759237704835,1.118630657420975,0.0
-0.018363124252055663,1.1082029793783255,0.0
-0.018536200355782517,1.0977730491113178,0.0
-0.01860497024141905,1.0873419096042856,0.0
-0.018569427032034236,1.076910603962488,0.0
-0.01842957428191938,1.066480175307796,0.0
-0.01818542597623285,1.0560516666743833,0.0
-0.017837006529602073,1.0456261209044226,0.0
-0.017384350783680835,1.0352045805438035,0.0
-0.01682750400366695,1.0247880877378766,0.0
-0.016166521873774098,1.0143776841272432,0.0
-0.015401470491664737,1.003974410743588,0.0
-0.014532426361839379,0.9935793079055807,0.0
-0.013559476387986935,0.983193415114842,0.0
-0.012482717864293669,0.9728177709519968,0.0
-0.011302258465714754,0.9624534129728143,0.0
-0.010018216237206667,0.9521013776044562,0.0
-0.008630719581921964,0.9417627000418319,0.0
-0.007139907248369992,0.931438414144083,0.0
-0.0055459283165417705,0.9211295523311946,0.0
-0.0038489421830021353,0.9108371454807587,0.0
-0.002049118544950268,0.900562222824882,0.0
-0.0001466373832499368,0.8903058118472689,0.0
0.001858311055567441,0.8800689381804694,0.0
0.0039655262783293566,0.8698526255033192,0.0
0.0061747975652692855,0.8596578954385735,0.0
0.008485903991100052,0.8494857674507421,0.0
0.01089861444710416,0.839337258744148,0.0
0.013412687664247303,0.8292133841612039,0.0
0.0160278722373024,0.8191151560809324,0.0
0.018743906649991704,0.8090435843177256,0.0
0.021560519301137226,0.7989996760203677,0.0
0.024477428531821,0.7889844355713176,0.0
0.027494342653550663,0.7789988644862751,0.0
0.030610959977428243,0.7690439613140265,0.0
0.03382696884431835,0.7591207215365943,0.0
0.0371420476560147,0.7492301374696859,0.0
0.04055586490739804,0.739373198163467,0.0
0.04406807921958866,0.729550889303653,0.0
0.047678339374081835,0.7197641931129455,0.0
0.05138628434787085,0.7100140882528072,0.0
0.0551915433495479,0.7003015497256001,0.0
0.059093735856384444,0.6906275487770821,0.0
0.06309247165238119,0.6809930527992873,0.0
0.067187350867291,0.671399025233784,0.0
0.07137796401660446,0.6618464254753346,0.0
0.07566389204249935,0.6523362087759534,0.0
0.08004470635574401,0.6428693261493863,0.0
0.08451996887855828,0.6334467242760065,0.0
0.08908923208841923,0.6240693454081485,0.0
0.09375203906281326,0.6147381272758856,0.0
0.09850792352492899,0.6054540029932542,0.0
0.10335640989028294,0.5962179009649469,0.0
0.10829701331427954,0.5870307447934686,0.0
0.11332923974069309,0.5778934531867815,0.0
0.11845258595107488,0.5688069398664312,0.0
0.12366653961507268,0.5597721134761782,0.0
0.12897057934166567,0.5507898774911318,0.0
0.1343641747313008,0.5418611301274063,0.0
0.13984678642893422,0.5329867642522965,0.0
0.14541786617796437,0.5241676672949956,0.0
0.15107685687505934,0.5154047211578492,0.0
0.15682319262586497,0.5066988021281693,0.0
0.16265629880159516,0.4980507807906034,0.0
0.16857559209649264,0.4894615219400792,0.0
0.17458048058616138,0.4809318844953232,0.0
0.18067036378675583,0.47246272141297285,0.0
0.18684463271503127,0.46405487960227787,0.0
0.19310266994923952,0.4557091998404136,0.0
0.19944384969087303,0.44742651668840094,0.0
0.2058675378272411,0.4392076584076532,0.0
0.21237309199488374,0.4310534468771493,0.0
0.21895986164380488,0.4229646975112473,0.0
0.22562718810252902,0.414942219178143,0.0
0.23237440464396641,0.4069868141189843,0.0
0.23920083655208524,0.39909927786764776,0.0
0.24610580118938385,0.3912803991711854,0.0
0.2530886080651521,0.38353095991095165,0.0
0.26014855890452193,0.37585173502441394,0.0
0.26728494771829203,0.3682434924276624,0.0
0.27449706087352876,0.36070699293861574,0.0
0.28178417716492576,0.3532429902009432,0.0
0.28914556788692736,0.34585223060869785,0.0
0.29658049690659527,0.33853545323168066,0.0
0.30408822073722375,0.33129338974153155,0.0
0.3116679886126853,0.3241267643385648,0.0
0.31931904256251,0.31703629367934816,0.0
0.32704061748767743,0.3100226868050393,0.0
0.3348319412371309,0.30308664507048066,0.0
0.34269223468498733,0.29622886207406607,0.0
0.35062071180845256,0.28945002358838,0.0
0.3586165797664218,0.2827508074916215,0.0
0.3666790389787613,0.2761318836998189,0.0
0.374807283206269,0.2695939140998348,0.0
0.3830004996312959,0.26313755248318116,0.0
0.3912578689390276,0.2567634444806387,0.0
0.3995785653994133,0.25047222749769693,0.0
0.40796175694974135,0.244264530650811,0.0
0.4164066052778427,0.2381409747044927,0.0
0.4249122659059221,0.23210217200923355,0.0
0.4334778882750052,0.22614872644027006,0.0
0.442102615829992,0.2202812333371994,0.0
0.4507855861053145,0.2145002794444415,0.0
0.4595259308111812,0.20880644285256822,0.0
0.46832277592040605,0.20320029294049347,0.0
0.47717524175580706,0.19768239031853774,0.0
0.4860824430781785,0.1922532867723642,0.0
0.4950434891748108,0.18691352520780358,0.0
0.5040574839485626,0.18166363959656195,0.0
0.5131235260074667,0.17650415492282645,0.0
0.5222407087548728,0.17143558713076446,0.0
0.531408120480104,0.16645844307293134,0.0
0.5406248444496278,0.16157322045958478,0.0
0.5498899589987265,0.15678040780891622,0.0
0.5592025376236667,0.1520804843981961,0.0
0.5685616490743464,0.14747392021584893,0.0
0.5779663574474206,0.1429611759144538,0.0
0.5874157222798877,0.13854270276468095,0.0
0.5969087986431396,0.13421894261016298,0.0
0.6064446372374508,0.12999032782331232,0.0
0.6160222844869094,0.12585728126208318,0.0
0.6256407826347699,0.12182021622768857,0.0
0.6352991698392338,0.1178795364232671,0.0
0.6449964802696293,0.11403563591351529,0.0
0.6547317442029954,0.11028889908528072,0.0
0.6645039881210497,0.10663970060912453,0.0
0.6743122348075447,0.10308840540185304,0.0
0.6841555034459852,0.09963536859002764,0.0
0.6940328097177101,0.09628093547445171,0.0
0.7039431659003241,0.0930254414956414,0.0
0.713885580966466,0.08986921220028232,0.0
0.7238590606829154,0.08681256320867348,0.0
0.7338626077100114,0.08385580018316663,0.0
0.743895221701389,0.08099921879760053,0.0
0.7539558994040074,0.07824310470773321,0.0
0.7640436347584814,0.07558773352267711,0.0
0.7741574189996816,0.07303337077733785,0.0
0.7842962407576132,0.07058027190586103,0.0
0.7944590861585474,0.06822868221609002,0.0
0.8046449389264143,0.06597883686503381,0.0
0.814852780484425,0.06383096083535289,0.0
0.8250815900569312,0.06178526891285996,0.0
0.8353303447714978,0.05984196566504285,0.0
0.845598019761195,0.05800124542060692,0.0
0.85588358826708,0.05626329225004256,0.0
0.8661860217408746,0.05462827994721864,0.0
0.8765042899478146,0.05309637201200279,0.0
0.8868373610696791,0.05166772163391209,0.0
0.8971842018079667,0.05034247167679373,0.0
0.9075437774872266,0.049120754664539135,0.0
0.9179150521585223,0.04800269276783142,0.0
0.9282969887030301,0.04698839779192854,0.0
0.9386885489357472,0.04607797116548262,0.0
0.9490886937093098,0.045271503930397916,0.0
0.9594963830179085,0.04456907673272581,0.0
0.9699105761012834,0.043970759814600635,0.0
0.9803302315488056,0.043476613007215725,0.0
0.9907543074036134,0.04308668572483976,0.0
1.001181761266809,0.04280101695987648,0.0
1.0116115504016936,0.04261963527896406,0.0
1.0220426318380462,0.04254255882011915,0.0
1.0324739624764159,0.042569795290924084,0.0
1.0429044991924319,0.04270134196775399,0.0
1.0533331989411137,0.04293718569605076,0.0
1.0637590188611772,0.04327730289163845,0.0
1.0741809163793188,0.043721659543080715,0.0
1.0845978493144726,0.04427021121508279,0.0
1.095008775982024,0.04492290305293434,0.0
1.1054126552979826,0.04567966978799598,0.0
1.115808446883087,0.046540435744224284,0.0
1.1261951111668425,0.04750511484574149,0.0
1.1365716094914746,0.048573610625440855,0.0
1.1469369042157986,0.04974581623463514,0.0
1.1572899588189802,0.05102161445373987,0.0
1.1676297380041871,0.05240087770399704,0.0
1.1779552078021156,0.053883468060230255,0.0
1.1882653356743913,0.05546923726463948,0.0
1.1985590906168186,0.05715802674162607,0.0
1.2088354432624815,0.058949667613649614,0.0
1.2190933659846799,0.06084398071811581,0.0
1.229331832999688,0.06284077662529275,0.0
1.2395498204693374,0.0649398556572538,0.0
1.2497463066033958,0.06714100790784494,0.0
1.259920271761748,0.06944401326367555,0.0
1.2700706985563543,0.07184864142612901,0.0
1.2801965719529953,0.07435465193439295,0.0
1.2902968793727692,0.07696179418950488,0.0
1.3003706107933517,0.07966980747941221,0.0
1.310416758849994,0.08247842100504221,0.0
1.3204343189362628,0.08538735390738283,0.0
1.3304222893044977,0.08839631529556802,0.0
1.340379671165986,0.09150500427596675,0.0
1.3503054687908373,0.09471310998227112,0.0
1.360198689607562,0.09802031160658398,0.0
1.370058344302322,0.1014262784314991,0.0
1.3798834469178658,0.10493066986317234,0.0
1.389673014952117,0.10853313546538035,0.0
1.3994260694564316,0.11223331499456535,0.0
1.4091416351334862,0.11603083843585782,0.0
1.4188187404348107,0.11992532604007844,0.0
1.4284564176579368,0.1239163883617117,0.0
1.4380537030431753,0.12800362629785167,0.0
1.4476096368699845,0.13218663112811047,0.0
1.4571232635529454,0.13646498455549128,0.0
1.4665936317373187,0.14083825874821676,0.0
1.4760197943941762,0.14530601638251128,0.0
1.4854008089151076,0.14986781068633492,0.0
1.494735737206479,0.15452318548405897,0.0
1.5040236457832408,0.1592716752420833,0.0
1.5132636058622737,0.1641128051153885,0.0
1.5224546934552705,0.16904609099502188,0.0
1.531595989461131,0.17407103955650638,0.0
1.5406865797578735,0.17918714830917382,0.0
1.5497255552940419,0.18439390564641156,0.0
1.5587120121796156,0.18969079089682528,0.0
1.5676450517763953,0.19507727437630384,0.0
1.5765237807878658,0.20055281744098863,0.0
1.585347311348524,0.2061168725411351,0.0
1.5941147611126665,0.2117688832758704,0.0
1.6028252533426237,0.21750828444883097,0.0
1.611477916996432,0.2233345021246831,0.0
1.620071886814935,0.22924695368651304,0.0
1.6286063034083136,0.2352450478940924,0.0
1.6370803133420198,0.24132818494299868,0.0
1.6454930692221228,0.24749575652459677,0.0
1.6538437297800441,0.2537471458868671,0.0
1.6621314599566874,0.2600817278960835,0.0
1.670355430985941,0.26649886909932385,0.0
1.6785148204775555,0.2729979277878155,0.0
1.686608812499382,0.2795782540611057,0.0
1.6946365976589621,0.28623918989205,0.0
1.70259737318447,0.2929800691926162,0.0
1.7104903430049871,0.29980021788049205,0.0
1.7183147178301097,0.3066989539464925,0.0
1.7260697152288742,0.3136755875227588,0.0
1.7337545597080037,0.3207294209517477,0.0
1.7413684827894542,0.32785974885599467,0.0
1.7489107230872634,0.33506585820865153,0.0
1.7563805263836854,0.34234702840478703,0.0
1.7637771457046159,0.34970253133344986,0.0
1.7710998413942867,0.35713163145047644,0.0
1.7783478811892315,0.36463358585204697,0.0
1.7855205402915098,0.37220764434897136,0.0
1.7926171014411891,0.3798530495417123,0.0
1.7996368549880684,0.38756903689612177,0.0
1.8065790989626431,0.39535483481989475,0.0
1.8134431391462997,0.40320966473972597,0.0
1.8202282891407409,0.41113274117916954,0.0
1.826933870436621,0.4191232718371841,0.0
1.833559212481399,0.42718045766736346,0.0
1.8401036527463908,0.4353034929578372,0.0
1.8465665367930237,0.44349156541184653,0.0
1.8529472183382791,0.4517438562289692,0.0
1.8592450593193195,0.46005954018700024,0.0
1.8654594299572955,0.4684377857244746,0.0
1.8715897088203213,0.4768777550238187,0.0
1.8776352828856187,0.48537860409513667,0.0
1.8835955476008202,0.4939394828606055,0.0
1.889469906944421,0.5025595352394834,0.0
1.895257773485381,0.5112378992337142,0.0
1.9009585684418704,0.5199737070141311,0.0
1.9065717217391436,0.5287660850072363,0.0
1.912096672066549,0.5376141539825579,0.0
1.9175328669336575,0.5465170291405702,0.0
1.9228797627255125,0.5554738202011773,0.0
1.928136824756991,0.5644836314927371,0.0
1.9333035273262709,0.5735455620416292,0.0
1.9383793537673997,0.582658705662349,0.0
1.9433637965019641,0.5918221510481292,0.0
1.948256357089844,0.6010349818620677,0.0
1.9530565462790581,0.610296276828761,0.0
1.957763884054687,0.6196051098264286,0.0
1.9623778996868761,0.628960549979529,0.0
1.9668981317779075,0.6383616617518428,0.0
1.9713241283083391,0.6478075050400282,0.0
1.9756554466822054,0.6572971352676258,0.0
1.979891653771279,0.666829603479522,0.0
1.9840323259583807,0.6764039564368394,0.0
1.988077049179743,0.6860192367122604,0.0
1.9920254189664144,0.6956744827857714,0.0
1.9958770404847055,0.7053687291408093,0.0
1.999631528575675,0.7151010063608177,0.0
2.003288507793642,0.7248703412261852,0.0
2.006847612443733,0.7346757568115669,0.0
2.0103084866184484,0.7445162725835739,0.0
2.0136707842332546,0.7543909044988302,0.0
2.016934169061192,0.7642986651023731,0.0
2.020098314766498,0.7742385636263994,0.0
2.023162904937238,0.7842096060893384,0.0
2.026127633116949,0.7942107953952537,0.0
2.028992202835284,0.8042411314335491,0.0
2.031756327637658,0.8142996111789802,0.0
2.0344197311138936,0.8243852287919529,0.0
2.036982146925864,0.8344969757191111,0.0
2.039443318834122,0.8446338407941887,0.0
2.041803000723529,0.8547948103391265,0.0
2.0440609566278614,0.8649788682654356,0.0
2.0462169607534113,0.8751849961758109,0.0
2.0482707975015617,0.8854121734659666,0.0
2.05022226149035,0.8956593774266969,0.0
2.0520711575750035,0.9059255833461435,0.0
2.053817300867455,0.9162097646122704,0.0
2.055460516754829,0.9265108928155213,0.0
2.0570006409169075,0.9368279378516607,0.0
2.058437519342557,0.947159868024781,0.0
2.059771008345132,0.9575056501504755,0.0
2.0610009745768445,0.9678642496591531,0.0
2.0621272950420955,0.9782346306994951,0.0
2.063149857109777,0.9886157562420403,0.0
2.0640685585245353,0.9990065881828837,0.0
2.0648833074169937,1.0094060874474908,0.0
2.0655940223129416,1.019813214094602,0.0
2.0662006321414825,1.0302269274202251,0.0
2.0667030762421392,1.0406461860617047,0.0
2.067101304370919,1.0510699481018597,0.0
2.0673952767053425,1.0614971711731727,0.0
2.06758496384842,1.0719268125620267,0.0
2.067670346831596,1.0823578293129725,0.0


==> circle2.csv <==
xi_1,xi_2,P
2.0846904939050273,1.3526413860320265,0.0
2.084642526984766,1.3622346901392757,0.0
2.0844986310206344,1.3718270349241082,0.0
2.084258820402109,1.3814174611600398,0.0
2.083923119110051,1.3910050098124385,0.0
2.0834915607143114,1.4005887221344286,0.0
2.0829641883703687,1.4101676397627645,0.0
2.0823410548150187,1.4197408048136657,0.0
2.081622222361097,1.4293072599786047,0.0
2.0808077628912507,1.4388660486200373,0.0
2.0798977578507474,1.4484162148670645,0.0
2.078892298239333,1.4579568037110204,0.0
2.0777914846021313,1.467486861100971,0.0
2.076595427019588,1.4770054340391188,0.0
2.0753042450964645,1.4865115706761023,0.0
2.073918067949878,1.4960043204061795,0.0
2.0724370341963874,1.505482733962288,0.0
2.070861291938134,1.514945863510971,0.0
2.069190998748031,1.5243927627471592,0.0
2.067426321654004,1.5338224869888015,0.0
2.0655674371222936,1.5432340932713322,0.0
2.0636145310398026,1.5526266404419653,0.0
2.0615677986955125,1.5619991892538114,0.0
2.0594274447609524,1.5713508024597997,0.0
2.0571936832697313,1.5806805449064023,0.0
2.0548667375961376,1.5899874836271495,0.0
2.0524468404327996,1.599270687935925,0.0
2.049934233767416,1.6085292295200337,0.0
2.0473291688585604,1.617762182533033,0.0
2.0446319062105527,1.6269686236873153,0.0
2.04184271554741,1.6361476323464372,0.0
2.0389618757858745,1.6452982906171822,0.0
2.035989675007521,1.6544196834413487,0.0
2.0329264104299507,1.6635108986872553,0.0
2.029772388377069,1.6725710272409535,0.0
2.0265279242484526,1.6815991630971379,0.0
2.0231933424878106,1.6905944034497464,0.0
2.019768976550541,1.6995558487822398,0.0
2.0162551688703827,1.7084826029575524,0.0
2.012652270825176,1.7173737733077057,0.0
2.008960642701724,1.7262284707230742,0.0
2.005180653659761,1.7350458097412953,0.0
2.001312681695042,1.7438249086358146,0.0
1.9973571136015407,1.7525648895040586,0.0
1.9933143449327695,1.761264878355224,0.0
1.9891847799622264,1.7699240051976757,0.0
1.9849688316429674,1.7785414041259449,0.0
1.980666921566311,1.7871162134073204,0.0
1.97627947991968,1.7956475755680192,0.0
1.9718069454435825,1.8041346374789353,0.0
1.9672497653877397,1.81257655044095,0.0
1.9626083954663591,1.8209724702698016,0.0
1.957883299812565,1.829321557380504,0.0
1.9530749509319856,1.8376229768713035,0.0
1.9481838296555014,1.8458758986071695,0.0
1.9432104250911646,1.8540794973028052,0.0
1.9381552345752873,1.8622329526051773,0.0
1.9330187636227079,1.8703354491755506,0.0
1.9278015258762418,1.8783861767710197,0.0
1.9225040430553155,1.886384330325534,0.0
1.9171268449037968,1.8943291100304034,0.0
1.9116704691370199,1.902219721414278,0.0
1.9061354613880142,1.9100553754225946,0.0
1.9005223751529425,1.9178352884964822,0.0
1.8948317717357508,1.925558682651117,0.0
1.889064220192038,1.9332247855535192,0.0
1.8832202972721528,1.940832830599787,0.0
1.8773005873635173,1.9483820569917563,0.0
1.871305682432189,1.9558717098130782,0.0
1.8652361819636654,1.9633010401047124,0.0
1.8590926929029357,1.9706693049398205,0.0
1.852875829593786,1.9779757674980594,0.0
1.8465862137173665,1.9852196971392622,0.0
1.840224474230024,1.992400369476501,0.0
1.8337912473004054,1.9995170664485258,0.0
1.8272871762458427,2.0065690763915702,0.0
1.8207129114680214,2.013555694110517,0.0
1.8140691103879407,2.020476220949416,0.0
1.807356437380172,2.0273299648613503,0.0
1.8005755637064227,2.03411624047764,0.0
1.793727167448409,2.0408343691763795,0.0
1.7868119334400496,2.0474836791502966,0.0
1.779830553198983,2.054063505473935,0.0
1.7727837248574156,2.0605731901701456,0.0
1.765672153092309,2.067012082275884,0.0
1.7584965490549134,2.0733795379073046,0.0
1.7512576302996528,2.079674920324151,0.0
1.7439561207123706,2.0858975999934275,0.0
1.7365927504379406,2.0920469546523526,0.0
1.7291682558072545,2.098122369370585,0.0
1.7216833792635882,2.104123236611715,0.0
1.7141388692883583,2.1100489562940203,0.0
1.706535480326276,2.1158989358504705,0.0
1.698873972709901,2.1216725902879845,0.0
1.6911551125836097,2.12736934224593,0.0
1.6833796718269836,2.1329886220538588,0.0
1.675548427977618,2.1385298677884723,0.0
1.6676621641533722,2.143992525329815,0.0
1.6597216689740564,2.1493760484166855,0.0
1.6517277364825718,2.1546798987012608,0.0
1.643681166065506,2.159903545802932,0.0
1.6355827623731949,2.1650464673613423,0.0
1.6274333352392594,2.1701081490886223,0.0
1.6192336995996215,2.175088084820816,0.0
1.6109846754110124,2.179985776568501,0.0
1.6026870875689767,2.1848007345665836,0.0
1.5943417658253838,2.1895324773232767,0.0
1.585949544705454,2.1941805316682474,0.0
1.5775112634243054,2.198744432799935,0.0
1.5690277658030345,2.2032237243320294,0.0
1.5604999001843338,2.2076179583391102,0.0
1.5519285193476586,2.211926695401438,0.0
1.5433144804239498,2.2161495046488975,0.0
1.5346586448099215,2.2202859638040833,0.0
1.525961878081922,2.2243356592245265,0.0
1.5172250499093765,2.22829818594406,0.0
1.508449033967822,2.2321731477133135,0.0
1.4996347078515389,2.23596015703934,0.0
1.4907829529857939,2.239658835224362,0.0
1.4818946545386968,2.243268812403644,0.0
1.4729707013326858,2.2467897275824757,0.0
1.4640119857556448,2.2502212286722734,0.0
1.455019403671666,2.2535629725257875,0.0
1.4459938543314634,2.256814624971418,0.0
1.4369362402824506,2.2599758608466294,0.0
1.4278474672784842,2.2630463640304694,0.0
1.4187284441892904,2.2660258274751777,0.0
1.4095800829095793,2.2689139532368925,0.0
1.4004032982678551,2.2717104525054452,0.0
1.3911990079349346,2.274415045633239,0.0
1.381968132332181,2.2770274621632143,0.0
1.3727115945394623,2.279547440855896,0.0
1.3634303202028437,2.281974729715514,0.0
1.3541252374420247,2.284309086015206,0.0
1.3447972767575274,2.286550276321287,0.0
1.3354473709376464,2.288698076516593,0.0
1.3260764549651727,2.290752271822896,0.0
1.3166854659238942,2.2927126568223763,0.0
1.3072753429048891,2.2945790354781677,0.0
1.2978470269126179,2.2963512211539596,0.0
1.2884014607708227,2.298029036632662,0.0
1.2789395890282467,2.299612314134124,0.0
1.2694623578641786,2.301100895331916,0.0
1.259970714993838,2.302494631369158,0.0
1.2504656095736015,2.3037933828734087,0.0
1.2409479921060906,2.304997019970599,0.0
1.2314188143451208,2.3061054222980224,0.0
1.221879029200527,2.30711847901637,0.0
1.212329590642874,2.3080360888208142,0.0
1.2027714536080598,2.308858159951139,0.0
1.1932055739018228,2.3095846102009165,0.0
1.1836329081041619,2.310215366925727,0.0
1.1740544134736797,2.310750367050424,0.0
1.1644710478518574,2.3111895570754406,0.0
1.154883769567271,2.3115328930821404,0.0
1.1452935373397592,2.3117803407372084,0.0
1.1357013101845534,2.3119318752960862,0.0
1.1261080473163756,2.3119874816054433,0.0
1.116514708053518,2.3119471541046956,0.0
1.1069222517219128,2.3118108968265596,0.0
1.097331637559199,2.311578723396649,0.0
1.0877438246188011,2.3112506570321143,0.0
1.0781597716740232,2.3108267305393175,0.0
1.0685804371221732,2.3103069863105556,0.0
1.0590067788887234,2.3096914763198173,0.0
1.049439754331519,2.3089802621175894,0.0
1.0398803201450435,2.3081734148246995,0.0
1.0303294322647496,2.3072710151252043,0.0
1.0207880457714655,2.306273153258322,0.0
1.01125711479589,2.3051799290094075,0.0
1.001737592423178,2.3039914516999747,0.0
0.9922304305976339,2.302707840176764,0.0
0.9827365800275178,2.3013292227998585,0.0
0.973256990089975,2.299855737429847,0.0
0.9637926087360998,2.298287531414038,0.0
0.9543443823961406,2.2966247615717266,0.0
0.9449132558848576,2.2948675941785113,0.0
0.9355001723070432,2.2930162049496676,0.0
0.9261060729632106,2.291070779022575,0.0
0.9167318972554658,2.289031510938205,0.0
0.907378582593568,2.2868986046216673,0.0
0.8980470643011887,2.2846722733618154,0.0
0.8887382755223812,2.282352739789921,0.0
0.8794531471282658,2.2799402358574072,0.0
0.8701926076239447,2.2774350028126573,0.0
0.8609575830556508,2.274837291176888,0.0
0.8517489969181455,2.2721473607190985,0.0
0.8425677700623685,2.2693654804300927,0.0
0.8334148206033545,2.266491928495581,0.0
0.8242910638284218,2.2635269922683627,0.0
0.815197412105645,2.2604709682395896,0.0
0.8061347747926182,2.257324162009118,0.0
0.7971040581455209,2.2540868882549483,0.0
0.7881061652284916,2.2507594707017584,0.0
0.7791419958233242,2.247342242088531,0.0
0.770212446339489,2.2438355441352793,0.0
0.7613184097244932,2.2402397275088766,0.0
0.7524607753745866,2.2365551517879894,0.0
0.7436404290458226,2.2327821854271184,0.0
0.7348582527654843,2.2289212057197565,0.0
0.7261151247438808,2.2249725987606563,0.0
0.7174119192865285,2.2209367594072233,0.0
0.7087495067067209,2.21681409124003,0.0
0.7001287532384965,2.212605006522458,0.0
0.6915505209500191,2.2083099261594703,0.0
0.6830156676573687,2.203929279655525,0.0
0.6745250468387616,2.199463505071621,0.0
0.666079507549205,2.1949130489814963,0.0
0.6576798943355893,2.190278366426967,0.0
0.649327047152237,2.1855599208724272,0.0
0.6410218012769047,2.1807581841584995,0.0
0.63276498722726,2.1758736364548543,0.0
0.6245574306778262,2.170906766212191,0.0
0.6163999523774195,2.165858070113396,0.0
0.6082933680670715,2.1607280530238704,0.0
0.6002384883984583,2.1555172279410493,0.0
0.5922361188528336,2.150226115943098,0.0
0.5842870596604841,2.144855246136808,0.0
0.5763921057207042,2.139405155604683,0.0
0.5685520465223096,2.133876389351235,0.0
0.5607676660646859,2.128269500248482,0.0
0.5530397427793925,2.122585048980662,0.0
0.5453690494523175,2.116823603988165,0.0
0.537756353146402,2.1109857414106887,0.0
0.530202415124932,2.105072045029626,0.0
0.5227079907754156,2.099083106209687,0.0
0.5152738295340415,2.0930195238397626,0.0
0.5079006748107395,2.0868819042730378,0.0
0.500589263914837,2.0806708612663534,0.0
0.4933403279813313,2.0743870159188353,0.0
0.48615459189777444,2.0680309966097807,0.0
0.4790327742317875,2.0616034389358244,0.0
0.4719755871592015,2.055104985647378,0.0
0.46498373639284285,2.048536286584354,0.0
0.4580579211119621,2.0418979986111854,0.0
0.4511988338923152,2.035190785551137,0.0
0.44440716063690877,2.0284153181199267,0.0
0.4376835805074082,2.0215722738586503,0.0
0.43102876585622407,2.0146623370660315,0.0
0.42444338215927513,2.007686198729992,0.0
0.4179280879494438,2.0006445564585515,0.0
0.4114835347507214,1.993538114410069,0.0
0.4051103670130576,1.9863675832228278,0.0
0.3988092220479148,1.9791336799439707,0.0
0.3925807299645392,1.971837127957798,0.0
0.3864255136069481,1.9644786569134267,0.0
0.3803441884916484,1.9570590026518304,0.0
0.37433736274608354,1.9495789071322518,0.0
0.3684056370478227,1.9420391183580095,0.0
0.36254960456449226,1.9344403903016976,0.0
0.356769850894461,1.9267834828297898,0.0
0.35106695400827903,1.919069161626652,0.0
0.34544148419088305,1.9112981981179766,0.0
0.3398940039845664,1.9034713693936385,0.0
0.3344250681327272,1.8955894581299875,0.0
0.32903522352439274,1.887653252511582,0.0
0.32372500913953317,1.8796635461523703,0.0
0.3184949559951612,1.8716211380163303,0.0
0.3133455870922327,1.8635268323375733,0.0
0.3082774173633476,1.8553814385399225,0.0
0.30329095362125447,1.8471857711559694,0.0
0.2983866945081728,1.8389406497456229,0.0
0.2935651304459267,1.8306468988141529,0.0
0.2888267435869045,1.8223053477297415,0.0
0.2841720077658434,1.8139168306405455,0.0
0.27960138845244686,1.8054821863912838,0.0
0.27511534270483706,1.797002258439352,0.0
0.2707143191238506,1.7884778947704791,0.0
0.2663987578081778,1.779909947813928,0.0
0.2621690903103543,1.771299274357255,0.0
0.25802573959360486,1.7626467354606294,0.0
0.25396911998954874,1.7539531963707315,0.0
0.24999963715676543,1.7452195264342247,0.0
0.2461176880402306,1.7364465990108255,0.0
0.2423236608316207,1.7276352913859645,0.0
0.23861793493049532,1.7187864846830625,0.0
0.23500088090635596,1.7099010637754148,0.0
0.23147286046159132,1.7009799171977087,0.0
0.22803422639530557,1.6920239370571666,0.0
0.22468532256803997,1.6830340189443402,0.0
0.22142648386738617,1.6740110618435486,0.0
0.21825803617449913,1.6649559680429835,0.0
0.21518029633150737,1.6558696430444784,0.0
0.21219357210983036,1.6467529954729612,0.0
0.20929816217940156,1.6376069369855923,0.0
0.20649435607880107,1.6284323821805982,0.0
0.2037824341863026,1.6192302485058148,0.0
0.20116266769183522,1.6100014561669402,0.0
0.19863531856986538,1.6007469280355184,0.0
0.19620063955319922,1.59146758955665,0.0
0.1938588741077093,1.5821643686564506,0.0
0.191610256407989,1.5728381956492568,0.0
0.18945501131393438,1.5634900031445986,0.0
0.18739335434825843,1.5541207259539351,0.0
0.18542549167494038,1.5447313009971788,0.0
0.18355162007860693,1.5353226672090001,0.0
0.18177192694485678,1.5258957654449379,0.0
0.18008659024151974,1.5164515383873123,0.0
0.17849577850086218,1.5069909304509594,0.0
0.17699965080273206,1.4975148876887885,0.0
0.17559835675865265,1.4880243576971797,0.0
0.17429203649686054,1.4785202895212228,0.0
0.17308082064829344,1.4690036335598162,0.0
0.17196483033352672,1.4594753414706245,0.0
0.1709441771506619,1.4499363660749176,0.0
0.17001896316416676,1.4403876612622848,0.0
0.1691892808946689,1.430830181895251,0.0
0.16845521330970392,1.4212648837137873,0.0
0.16781683381541845,1.4116927232397423,0.0
0.16727420624923028,1.4021146576811856,0.0
0.1668273848734434,1.3925316448366911,0.0
0.1664764143698234,1.3829446429995584,0.0
0.16622132983512794,1.3733546108619814,0.0
0.16606215677759806,1.3637625074191826,0.0
0.1659989111144068,1.3541692918735122,0.0
0.1660315991700677,1.3445759235385313,0.0
0.1661602176758027,1.3349833617430782,0.0
0.16638475376986805,1.3253925657353394,0.0
0.16670518499884168,1.3158044945869225,0.0
0.16712147931986776,1.3062201070969532,0.0
0.16763359510386078,1.296640361696193,0.0
0.16824148113966952,1.2870662163511992,0.0
0.16894507663919678,1.2774986284685272,0.0
0.16974431124347888,1.2679385547989934,0.0
0.17063910502972157,1.258386951341997,0.0
0.17162936851929167,1.248844773249925,0.0
0.17271500268666573,1.2393129747326337,0.0
0.17389589896933133,1.2297925089620327,0.0
0.1751719392786446,1.2202843279767648,0.0
0.17654299601163792,1.2107893825870055,0.0
0.17800893206378032,1.2013086222793807,0.0
0.17956960084268836,1.1918429951220215,0.0
0.1812248462827848,1.1823934476697546,0.0
0.18297450286090478,1.1729609248694515,0.0
0.18481839561284863,1.1635463699655313,0.0
0.18675634015087772,1.1541507244056388,0.0
0.18878814268215327,1.1447749277465011,0.0
0.19091360002811542,1.13541991755997,0.0
0.19313249964480028,1.1260866293392693,0.0
0.19544461964409587,1.1167759964054422,0.0
0.19784972881592855,1.1074889498140248,0.0
0.20034758665138575,1.0982264182619355,0.0
0.20293794336676518,1.0889893279946117,0.0
0.2056205399285541,1.079778602713382,0.0
0.2083951080793317,1.0705951634831,0.0
0.21126137036459525,1.0614399286400342,0.0
0.21421904016050441,1.0523138137000414,0.0
0.21726782170254477,1.043217731267009,0.0
0.22040741011510223,1.0341525909416014,0.0
0.22363749144195233,1.025119299230296,0.0
0.22695774267765378,1.016118759454737,0.0
0.2303678317998502,1.0071518716614007,0.0
0.23386741780247067,0.998219532531595,0.0
0.23745615072983162,0.9893226352917883,0.0
0.2411336717116307,0.9804620696242915,0.0
0.24489961299883456,0.9716387215782867,0.0
0.24875359800045227,0.9628534734812264,0.0
0.25269524132119603,0.9541072038505987,0.0
0.2567241488000177,0.9454007873060786,0.0
0.2608399175495273,0.9367350944820652,0.0
0.26504213599627957,0.928110991940619,0.0
0.26933038392193154,0.9195293420848083,0.0
0.27370423250526466,0.9109910030724662,0.0
0.27816324436506457,0.9024968287303798,0.0
0.2827069736038619,0.894047668468904,0.0
0.28733496585251883,0.8856443671970247,0.0
0.2920467583156674,0.8772877652378657,0.0
0.2968418798179874,0.8689786982446597,0.0
0.3017198508513249,0.8607179971171812,0.0
0.30668018362264116,0.8525064879186598,0.0
0.3117223821027931,0.8443449917931716,0.0
0.31684594207613404,0.8362343248835287,0.0
0.3220503511909367,0.8281752982496626,0.0
0.32733508901062613,0.8201687177875214,0.0
0.3326996270658249,0.8122153841484787,0.0
0.3381434289071972,0.8043160926592712,0.0
0.34366595015909607,0.7964716332424642,0.0
0.34926663857399787,0.7886827903374634,0.0
0.35494493408772876,0.7809503428220678,0.0
0.3607002688754687,0.7732750639345858,0.0
0.36653206740853583,0.7656577211965097,0.0
0.3724397465119358,0.7580990763357659,0.0
0.378422715422682,0.7505998852105412,0.0
0.3844803758488686,0.7431608977336994,0.0
0.39061212202950135,0.7357828577977887,0.0
0.396817340795072,0.7284665032006542,0.0
0.40309541162887486,0.7212125655716589,0.0
0.40944570672905833,0.7140217702985205,0.0
0.41586759107140403,0.7068948364547746,0.0
0.4223604224728298,0.6998324767278656,0.0
0.4289235516556055,0.6928353973478819,0.0
0.4355563223122829,0.6859042980169298,0.0
0.44225807117132265,0.679039871839167,0.0
0.4490281280634245,0.6722428052514906,0.0
0.4558658159885405,0.6655137779548955,0.0
0.4627704511835765,0.6588534628465035,0.0
0.4697413431907661,0.6522625259522756,0.0
0.4767777949267188,0.6457416263604084,0.0
0.48387910275212354,0.6392914161554273,0.0
0.4910445565421163,0.6329125403529774,0.0
0.49827343975728877,0.6266056368353236,0.0
0.5055650295153438,0.6203713362875616,0.0
0.5129185966633824,0.6142102621345505,0.0
0.5203334058508164,0.6081230304785725,0.0
0.5278087156029068,0.60211025003772,0.0
0.5353437783949078,0.5961725220850264,0.0
0.5429378407268199,0.5903104403883384,0.0
0.5505901431987372,0.5845245911509416,0.0
0.5582999205867899,0.5788155529529376,0.0
0.566066401919664,0.5731838966933889,0.0
0.5738888105556983,0.5676301855332283,0.0
0.5817663642605485,0.5621549748389432,0.0
0.5896982752854074,0.5567588121270415,0.0
0.597683750445783,0.551442237009297,0.0
0.6057219912008139,0.546205781138791,0.0
0.6138121937331239,0.5410499681567464,0.0
0.6219535490291999,0.535975313640166,0.0
0.6301452429602977,0.5309823250502719,0.0
0.6383864563638504,0.5260715016817624,0.0
0.6466763651253862,0.5212433346128816,0.0
0.6550141402609355,0.5164983066563137,0.0
0.6633989479999338,0.5118368923108998,0.0
0.6718299498685946,0.5072595577141898,0.0
0.6803063027737573,0.5027667605958288,0.0
0.6888271590871935,0.49835895023178534,0.0
0.6973916667303734,0.49403656739942226,0.0
0.70599896925967,0.4898000443334207,0.0
0.7146482059520035,0.4856498046825568,0.0
0.723338511890911,0.48158626346733735,0.0
0.7320690180530411,0.47760982703849764,0.0
0.7408388513950532,0.4737208930363669,0.0
0.7496471349409219,0.46991985035110384,0.0
0.7584929878696314,0.46620707908381054,0.0
0.767375525603261,0.46258295050851916,0.0
0.7762938598954394,0.4590478270350673,0.0
0.7852470989201703,0.4556020621728559,0.0
0.7942343473610104,0.4522460004955007,0.0
0.8032547065006059,0.44897997760637187,0.0
0.8123072743105597,0.44580432010503723,0.0
0.8213911455416347,0.4427193455546,0.0
0.8305054118142784,0.4397253624499444,0.0
0.839649161709457,0.4368226701868866,0.0
0.8488214808598018,0.43401155903223365,0.0
0.8580214520410412,0.4312923100947582,0.0
0.8672481552637246,0.428665195297088,0.0
0.8765006678652169,0.42613047734851395,0.0
0.8857780646019691,0.42368840971871824,0.0
0.8950794177420387,0.4213392366124291,0.0
0.9044037971578638,0.4190831929449992,0.0
0.9137502704192713,0.4169205043189156,0.0
0.9231179028867246,0.41485138700123847,0.0
0.9325057578047833,0.4128760479019754,0.0
0.9419128963957796,0.41099468455338994,0.0
0.951338377953692,0.4092074850902495,0.0
0.9607812599382202,0.40751462823101114,0.0
0.9702405980690345,0.4059162832599498,0.0
0.9797154464202058,0.40441261001023043,0.0
0.9892048575147926,0.4030037588479254,0.0
0.9987078824195944,0.4016898706569768,0.0
1.0082235708400398,0.40047107682510874,0.0
1.017750971215217,0.3993474992306887,0.0
1.0272891308130268,0.3983192502305398,0.0
1.0368370958254582,0.39738643264870543,0.0
1.046393911463967,0.39654913976616624,0.0
1.055958622054953,0.3958074553115126,0.0
1.065530271135329,0.39516145345257214,0.0
1.075107901548161,0.3946111987889923,0.0
1.08469055553839,0.394156746345781,0.0
1.094277274848603,0.3937981415678038,0.0
1.1038671008148584,0.3935354203152397,0.0
1.1134590744625492,0.3933686088599948,0.0
1.123052236602305,0.3932977238830758,0.0
1.1326456279259058,0.39332277247292147,0.0
1.1422382891022151,0.3934437521246934,0.0
1.151829260873107,0.39366065074052736,0.0
1.1614175841493979,0.39397344663074263,0.0
1.1710023001067502,0.39438210851601063,0.0
1.1805824502815565,0.39488659553048366,0.0
1.190157076666781,0.3954868572258804,0.0
1.1997252218077648,0.3961828335765316,0.0
1.2092859288979672,0.3969744549853822,0.0
1.2188382418746473,0.3978616422909511,0.0
1.2283812055144658,0.39884430677524696,0.0
1.2379138655290123,0.3999223501726402,0.0
1.247435268660229,0.4010956646796895,0.0
1.2569444627757382,0.402364132965922,0.0
1.266440496964051,0.40372762818556596,0.0
1.2759224216296627,0.4051860139902357,0.0
1.285389288588008,0.4067391445425661,0.0
1.2948401511602807,0.4083868645307962,0.0
1.3042740642680997,0.4101290091843005,0.0
1.3136900845280144,0.411965404290065,0.0
1.3230872703458458,0.41389586621010965,0.0
1.3324646820108434,0.41592020189985124,0.0
1.3418213817896563,0.41803820892740773,0.0
1.3511564340201017,0.4202496754938412,0.0
1.3604689052047367,0.422554380454338,0.0
1.3697578641042032,0.4249520933403226,0.0
1.379022381830353,0.42744257438250466,0.0
1.3882615319391323,0.4300255745348551,0.0
1.39747439052323,0.4327008354995113,0.0
1.4066600363044652,0.4354680897526062,0.0
1.4158175507259154,0.4383270605710208,0.0
1.4249460180437679,0.441277462060055,0.0
1.4340445254188987,0.4443189991820191,0.0
1.4431121630081525,0.4474513677857356,0.0
1.4521480240553275,0.4506742546369542,0.0
1.4611512049818471,0.45398733744967545,0.0
1.4701208054771224,0.45739028491837896,0.0
1.479055928588578,0.46088275675115375,0.0
1.48795568081135,0.4644644037037272,0.0
1.4968191721776307,0.46813486761438816,0.0
1.5056455163456706,0.47189378143980476,0.0
1.5144338306884078,0.4757407692917264,0.0
1.523183236381732,0.47967544647457416,0.0
1.5318928584923657,0.48369741952390877,0.0
1.5405618260653542,0.48780628624577627,0.0
1.549189272211165,0.4920016357569289,0.0
1.5577743341923733,0.49628304852591165,0.0
1.566316153509936,0.5006500964150158,0.0
1.5748138759890375,0.505102342723091,0.0
1.5832666518645124,0.5096393422292168,0.0
1.591673635865817,0.5142606412372235,0.0
1.6000339873015579,0.5189657776210618,0.0
1.6083468701435566,0.5237542808710134,0.0
1.6166114531104574,0.5286256721407442,0.0
1.6248269097508508,0.5335794642951867,0.0
1.632992418525919,0.5386151619592539,0.0
1.6411071628915885,0.5437322615673751,0.0
1.6491703313801853,0.548930251413854,0.0
1.6571811176815796,0.5542086117040377,0.0
1.665138720723818,0.5595668146062963,0.0
1.6730423447532259,0.5650043243048036,0.0
1.6808911994139875,0.5705205970531216,0.0
1.6886844998271775,0.5761150812285725,0.0
1.6964214666692494,0.581787217387401,0.0
1.7041013262499658,0.5875364383207171,0.0
1.7117233105897682,0.5933621691112191,0.0
1.7192866574965746,0.5992638271906826,0.0
1.7267906106419972,0.6052408223982177,0.0
1.7342344196369757,0.611292557039285,0.0
1.7416173401068118,0.6174184259454624,0.0
1.7489386337656119,0.6236178165349646,0.0
1.7561975684901112,0.629890108873899,0.0
1.763393418392887,0.636234675738259,0.0
1.7705254638949441,0.6426508826766442,0.0
1.7775929917976765,0.6491380880737081,0.0
1.7845952953541835,0.6556956432143172,0.0
1.791531674339945,0.6623228923484222,0.0
1.798401435122842,0.6690191727566317,0.0
1.8052038907325207,0.6757838148164854,0.0
1.81193836092909,0.6826161420694146,0.0
1.8186041722711423,0.6895154712883882,0.0
1.8252006581830966,0.6964811125462322,0.0
1.83172715902186,0.7035123692846267,0.0
1.8381830221427875,0.7106085383837568,0.0
1.8445676019649468,0.7177689102326267,0.0
1.8508802600356753,0.7249927688000173,0.0
1.857120365094427,0.7322793917060924,0.0
1.8632872931358961,0.7396280502946333,0.0
1.8693804274724184,0.7470380097059061,0.0
1.875399158795636,0.7545085289501428,0.0
1.8813428852374336,0.7620388609816455,0.0
1.8872110124301194,0.769628252773486,0.0
1.8930029535658646,0.7772759453928096,0.0
1.8987181294553828,0.7849811740767284,0.0
1.9043559685858464,0.7927431683087934,0.0
1.909915907178041,0.8005611518960504,0.0
1.9153973892427412,0.8084343430466557,0.0
1.9207998666363082,0.8163619544480559,0.0
1.9261227991155039,0.8243431933457157,0.0
1.931365654391517,0.832377261622397,0.0
1.9365279081831885,0.8404633558779675,0.0
1.941609044269442,0.8486006675097404,0.0
1.9466085545409018,0.8567883827933322,0.0
1.9515259390507076,0.8650256829640386,0.0
1.9563607060645065,0.8733117442987066,0.0
1.961112372109626,0.8816457381981087,0.0
1.9657804620234207,0.8900268312697983,0.0
1.9703645090007897,0.8984541854114534,0.0
1.9748640546408553,0.9069269578946824,0.0
1.9792786489928036,0.9154443014492983,0.0
1.9836078506008774,0.9240053643480423,0.0
1.9878512265485235,0.9326092904917591,0.0
1.992008352501684,0.9412552194950042,0.0
1.9960788127512277,0.9499422867720833,0.0
2.000062200254521,0.958669623623506,0.0
2.0039581166761335,0.967436357322861,0.0
2.00776617242767,0.9762416112040837,0.0
2.0114859867067283,0.9850845047491239,0.0
2.0151171875349805,0.9939641536759967,0.0
2.0186594117953693,1.0028796700272076,0.0
2.022112305268421,1.0118301622585517,0.0
2.0254755226676653,1.020814735328265,0.0
2.0287487276741656,1.0298324907865282,0.0
2.0319315929701487,1.0388825268653084,0.0
2.0350238002717367,1.0479639385685404,0.0
2.0380250403607767,1.057075817762622,0.0
2.040935013115761,1.0662172532672274,0.0
2.0437534275418394,1.0753873309464224,0.0
2.046480001799917,1.0845851338000818,0.0
2.0491144632348406,1.093809742055585,0.0
2.0516565484026628,1.103060233259794,0.0
2.054106003096984,1.1123356823712962,0.0
2.0564625823743765,1.1216351618529101,0.0
2.0587260505788763,1.1309577417644376,0.0
2.0608961813655498,1.1403024898556569,0.0
2.062972757723126,1.1496684716595444,0.0
2.064955571995699,1.1590547505857258,0.0
2.0668444259034957,1.16846038801413,0.0
2.0686391305626985,1.1778844433888531,0.0
2.0703395065043364,1.1873259743122095,0.0
2.071945383692233,1.1967840366389755,0.0
2.0734566015400073,1.2062576845708002,0.0
2.0748730089271343,1.2157459707507856,0.0
2.0761944642140553,1.2252479463582193,0.0
2.077420835256343,1.2347626612034597,0.0
2.0785519994179147,1.2442891638229507,0.0
2.0795878435832975,1.2538265015743697,0.0
2.080528264168938,1.2633737207318896,0.0
2.0813731671335605,1.2729298665815494,0.0
2.0821224679875736,1.282493983516728,0.0
2.082776091801516,1.2920651151337021,0.0
2.0833339732135507,1.3016423043272871,0.0
2.083796056436002,1.3112245933865425,0.0
2.084162295260932,1.3208110240905486,0.0
2.0844326530647637,1.3304006378042235,0.0
2.084607102811942,1.3399924755741883,0.0
2.084685627057638,1.3495855782246573,0.0


==> costs.csv <==
gamma,nom,rob,sat,grob,reg,oracle,guarantee_garo,guarantee_sat
0.0,-4.164787403837522e-10,0.06057474638458371,0.0071655464993278795,0.04582866168517408,0.0038863516557728905,0.9893598409493577,0.045828661816361964,0.03957439325643841
0.010483828804042496,0.00010990753960427035,0.056059716405194804,0.005575155433073853,0.04173327745984312,0.005127225859739903,1.0059818900597572,0.045828661816361964,0.026321734852972106
0.020967657608084993,0.00043964129808005126,0.051764507622054534,0.004204589333716591,0.0378577184260358,0.006587927171016306,1.022384114358699,0.045828661816361964,0.013288901260963678
0.031451486412127486,0.0008906785168314446,0.04949226409025176,0.0035051754583539374,0.03560270082355732,0.008250498102034598,1.0324234033393755,0.045828661816361964,0.0066190029872202905
0.041935315216169985,0.0015031618379206524,0.048508306026806114,0.0032930229703689307,0.03439751105771882,0.010122257574896265,1.0386027310531472,0.045828661816361964,0.0038090659803819253
0.05241914402021248,0.00204995288510168,0.04474765939635206,0.002385764031354043,0.031227163422594684,0.0112489643736704,1.0433954236259624,0.045828661816361964,0.0023857641144999393
0.06290297282425497,0.0027457900280372094,0.04046402886325717,0.0014715244179825948,0.027735003232002953,0.012356310998250963,1.0476790539272467,0.045828661816361964,0.0014715245201488703
0.07338680162829747,0.003661448146564883,0.03640021971038232,0.0007771045349576067,0.024462663741822377,0.013683479082395644,1.0517428631262227,0.045828661816361964,0.0007771060281061386
0.08387063043233997,0.004796927667282569,0.03255623208611458,0.00030250759700067853,0.021410145757051025,0.015230468152287902,1.0555868508897615,0.045828661816361964,0.00030250897150060213
0.09435445923638247,0.006152229080843119,0.028932066193223305,4.7733669975791315e-5,0.018577449496564702,0.016997278897608492,1.0592110168098452,0.045828661816361964,4.7733758350102656e-5
0.10483828804042496,0.007727351238102198,0.025527722219274906,1.2779334740420367e-5,0.015964574291729594,0.018983910583102448,1.0626153618334768,0.045828661816361964,1.2779441651712686e-5
0.11532211684446746,0.00952229471577759,0.02234320393021272,0.00019764633183472213,0.013571520397886117,0.0211903633637176,1.0657998855461435,0.045828661816361964,0.00019764643591831804
0.12580594564850994,0.011537059915307735,0.019378496173259707,0.0006023332619831123,0.011398288228497089,0.023616638128915124,1.0687645875414715,0.045828661816361964,0.0006023351475235028
0.13628977445255244,0.013771646723462982,0.01663361861590973,0.0012268439159890399,0.009444877622882153,0.026262734573157642,1.0715094679364867,0.045828661816361964,0.0012268454594415515
0.14677360325659494,0.0162260534874461,0.01410855597108096,0.0020711740944767687,0.007711287147764034,0.02912865086547467,1.074034528368,0.045828661816361964,0.002071175734861562
0.15725743206063744,0.01890028274171307,0.011803319868131101,0.0031353263431186384,0.0061975193683780905,0.032214389745661265,1.0763397662988465,0.045828661816361964,0.003135328510948221
0.16774126086467994,0.021794333540608113,0.009717906522564768,0.004419300820354355,0.004903572474770801,0.035519950126024824,1.0784251826827145,0.045828661816361964,0.004419302834013525
0.17822508966872244,0.024908204574398685,0.007852305364338452,0.00592309536321034,0.0038294459523271485,0.039045330741656725,1.080290778835035,0.045828661816361964,0.00592309738862614
0.18870891847276494,0.028241897436658725,0.0062065318758461885,0.007646711684147878,0.002975141567984174,0.042790533035875544,1.081936553160676,0.045828661816361964,0.007646713769918552
0.19919274727680744,0.03179541151643983,0.00478057981840041,0.009590149118284153,0.0023406586624739045,0.046755556548297106,1.0833625062734322,0.045828661816361964,0.009590151364095509
0.2096765760808499,0.03556874651753272,0.003574448749585235,0.011753409782548463,0.001925996688125986,0.05094040107266129,1.0845686384621767,0.045828661816361964,0.011753409882284307
0.2201604048848924,0.03956190371487733,0.00258813996051499,0.014136490487131281,0.0017311558271557725,0.055345068031761535,1.0855549484476008,0.045828661816361964,0.014136490603793406
0.2306442336889349,0.043748569157608275,0.0017953394337331119,0.016713079464935277,0.001729823638928485,0.05994324334832202,1.0863477501831624,0.045828661816361964,0.016713079575165032
0.2411280624929774,0.04808050634411187,0.0011478042422845558,0.019434940173634896,0.0018737634649352852,0.06468668991089577,1.086995280171998,0.045828661816361964,0.01943494029326273
0.2516118912970199,0.05255667480253012,0.000644507754873791,0.022301029703685193,0.0021619345518000266,0.06957436767642,1.0874985788987113,0.045828661816361964,0.02230103227348268
0.2620957201010624,0.05717707670246064,0.00028544051681045346,0.02531135581071764,0.0025943390691105517,0.07460627898442196,1.0878576441951953,0.045828661816361964,0.02531135768393193
0.2725795489051049,0.06194171234594692,7.060898626476408e-5,0.028465915330270875,0.003170977313167622,0.079782424231577,1.0880724757533364,0.045828661816361964,0.028465916832723995
0.2830633777091474,0.06685056823228086,-2.4154904743056704e-9,0.031764694829176765,0.003891835840833302,0.08510278975926666,1.0881430870393058,0.045828661816361964,0.031764696253687844
0.2935472065131899,0.07183003900401475,9.676919265899642e-10,0.03513408904533111,0.004683309243468825,0.09049377027364103,1.0881430834518004,0.045828661816361964,0.03513409054812648
0.3040310353172324,0.07680950545099896,1.899691515205859e-10,0.038503478811525715,0.005474778307786421,0.09588474638974098,1.088143084203436,0.045828661816361964,0.03850348050342409
0.3145148641212749,0.08178897407779062,1.601571764098253e-9,0.04187287249495775,0.0062662495517973316,0.10127572454272005,1.0881430827806051,0.045828661816361964,0.041872872633188285
0.3249986929253174,0.08676843850241389,-1.2077112643282817e-9,0.045242260418292934,0.007057716603797726,0.10666669851389465,1.088143085549223,0.045828661816361964,0.04524226057150377
0.3354825217293599,0.09174790641395347,-4.717735091475106e-10,0.048611651853886384,0.007849187173627259,0.11205767603106542,1.088143084789497,0.045828661816361964,0.04861165203816284
0.34596635053340236,0.09672737295032552,-1.0817093887283136e-9,0.05198104192184272,0.008640656382329581,0.11744865217878497,1.0881430854004683,0.045828661816361964,0.0519810421341248
0.3564501793374449,0.10170684106889682,-2.142719335296306e-10,0.05535043357854841,0.00943212717258457,0.12283962990820929,1.0881430844297217,0.045828661816361964,0.05535043381180464
0.36693400814148736,0.10668630851015815,6.124212248437289e-11,0.05871982455255864,0.010223597272287721,0.12823060695078725,1.0881430841429978,0.045828661816361964,0.058719824805461854
0.3774178369455299,0.11166577581653492,1.5324830293650393e-10,0.06208921537255341,0.011015067222284403,0.133621583709558,1.0881430840135984,0.045828661816361964,0.062089215641794496
0.38790166574957236,0.1166452433831644,4.2188808002663336e-10,0.0654586064268623,0.011806537404751793,0.13901256067800527,1.0881430836489097,0.045828661816361964,0.06545860671341645
0.3983854945536149,0.12162471098465621,7.339023611052653e-9,0.06882799748807766,0.012598007588549898,0.14440353770003012,1.0881430832792864,0.045828661816361964,0.06882799778997292
0.40886932335765735,0.12660417845513194,7.2218877544827365e-9,0.07219738839143619,0.013389477618871659,0.1497945146014843,1.0881430830662515,0.045828661816361964,0.07219738870994108
0.4193531521616998,0.13158364580637683,6.7355341304420335e-9,0.07556677916103727,0.014180947509350394,0.1551854913952193,1.0881430829899692,0.045828661816361964,0.07556677949315663
0.42983698096574235,0.13656311293302315,1.1804164312678722e-9,0.07893616983240115,0.014972417301890584,0.16057646803812853,1.088143083010655,0.045828661816361964,0.07893617017940399
0.4403208097697848,0.14154257928696712,5.035255545848827e-9,0.08230555966077358,0.015763886251101367,0.16596744382239637,1.0881430838774335,0.045828661816361964,0.0823055600195588
0.45080463857382735,0.1465220473134079,4.851984813925014e-9,0.08567495113475565,0.016555356838488855,0.17135842124373046,1.0881430831001069,0.045828661816361964,0.08567495150381871
0.4612884673778698,0.15150151493774322,6.274158304009347e-9,0.08904434223844193,0.017346827053698055,0.1767493982991304,1.0881430826982585,0.045828661816361964,0.08904434261260027
0.47177229618191235,0.15648098209374117,6.342610880949451e-9,0.09241373295016864,0.018138296869163906,0.18214037498778302,1.0881430826939678,0.045828661816361964,0.09241373332382433
0.4822561249859548,0.16146044928987302,6.44235220725875e-9,0.09578312367112929,0.018929766708777773,0.18753135171986646,1.0881430826826606,0.045828661816361964,0.09578312404206474
0.49273995378999735,0.16643991421423943,4.166664790972163e-9,0.09915251210238263,0.019721234311527835,0.19292232622849115,1.0881430849642737,0.045828661816361964,0.09915251246738485
0.5032237825940398,0.17141938232449427,2.5685076288084474e-10,0.10252190372406722,0.020512705018358224,0.1983133039914644,1.0881430840598993,0.045828661816361964,0.10252190407869244
0.5137076113980823,0.17639885032678349,6.032063293304191e-9,0.10589129524661223,0.02130417564965925,0.20370428168447519,1.088143083257208,0.045828661816361964,0.10589129558831692
0.5241914402021248,0.18137831773422985,6.395084906074544e-9,0.10926068616930928,0.02209564555823973,0.2090952588122883,1.088143083044557,0.045828661816361964,0.10926068650790119
0.5346752690061674,0.18635778510202794,6.240338024099401e-9,0.11263007710051753,0.02288711554668632,0.2144862359542754,1.0881430828575827,0.045828661816361964,0.11263007740180889
0.5451590978102098,0.19133725237864407,6.572435928831055e-9,0.11599946793090687,0.023678585440568334,0.2198772130608717,1.0881430827589407,0.045828661816361964,0.11599946820738408
0.5556429266142523,0.1963167196592308,6.9283643266970785e-9,0.11936885877238534,0.024470055332721286,0.2252681900624589,1.0881430826592748,0.045828661816361964,0.11936885901398317
0.5661267554182948,0.20129618688331896,6.850329858920645e-9,0.12273824955566104,0.025261525162785015,0.23065916691206478,1.0881430826147418,0.045828661816361964,0.12273824976544948
0.5766105842223374,0.2062756541807711,4.5207806387281835e-9,0.12610764040242772,0.026052995054571593,0.23605014378454614,1.0881430824989873,0.045828661816361964,0.12610764058813723
0.5870944130263798,0.21125512130583934,7.075283470214799e-9,0.1294770284860549,0.026844464782685762,0.2414411204749245,1.088143082547397,0.045828661816361964,0.12947703124666074
0.5975782418304223,0.21623458861694456,6.889702364176742e-9,0.13284642067104646,0.02763593468335568,0.24683209734517275,1.088143082418896,0.045828661816361964,0.13284642208209496
0.6080620706344648,0.22121405570868502,7.017063374803456e-9,0.1362158116849852,0.02842740449071912,0.25222307410680767,1.0881430823998737,0.045828661816361964,0.13621581280805056
0.6185458994385072,0.22619352296779116,7.105185995115448e-9,0.13958520277147146,0.029218874239081094,0.2576140508203695,1.0881430824299374,0.045828661816361964,0.13958520348492007
0.6290297282425498,0.2311729902293458,7.196906626205646e-9,0.1429545936781993,0.03001034409570069,0.2630050276473368,1.0881430823569043,0.045828661816361964,0.14295459426488644
0.6395135570465923,0.2361524552998835,7.336448781813942e-9,0.1463239844542512,0.03080181384385594,0.2683960065389981,1.088143082389254,0.045828661816361964,0.14632398493947002
0.6499973858506348,0.24113192454888188,5.588839835368731e-9,0.1496933751594387,0.03159328408117146,0.27378698084759234,1.0881430824161056,0.045828661816361964,0.14969337561955165
0.6604812146546772,0.24611139176295693,7.460095652334076e-9,0.15306276594377444,0.03238475392041962,0.27917795753013186,1.0881430823911475,0.045828661816361964,0.1530627663514429
0.6709650434587198,0.25109085891979466,9.10798458875206e-9,0.15643215665007104,0.0331762237067883,0.2845689341817048,1.0881430824288425,0.045828661816361964,0.1564321570206812
0.6814488722627623,0.2560703261929247,6.978921884837064e-9,0.15980154743354547,0.033967693603823124,0.2899599110180995,1.0881430823469467,0.045828661816361964,0.15980154780951028
0.6919327010668047,0.261049793413882,7.633154996966596e-9,0.16317093813220862,0.034759163457708686,0.2953508878135078,1.0881430823208853,0.045828661816361964,0.16317093854250486
0.7024165298708472,0.2660292605842107,7.030066750957076e-9,0.1665403287423668,0.035550633452496205,0.30074186456493,1.0881430823451743,0.045828661816361964,0.1665403292251491
0.7129003586748898,0.27100872775021134,7.510696953261231e-9,0.16990971935224208,0.036342103028506045,0.30613284133220287,1.0881430823672353,0.045828661816361964,0.16990971991002132
0.7233841874789323,0.2759881949325145,5.573708161676905e-9,0.17327910997103935,0.037133572852793284,0.31152381809741536,1.088143082364119,0.045828661816361964,0.17327911062007098
0.7338680162829747,0.28096766208903,5.831809257728082e-9,0.17664850049618996,0.037925042649219476,0.3169147948572679,1.0881430823844243,0.045828661816361964,0.17664850130669887
0.7443518450870172,0.28594712923222665,7.2879366985745264e-9,0.18001789100792842,0.03871651243826091,0.32230577162037766,1.088143082416448,0.045828661816361964,0.18001789198160842
0.7548356738910598,0.29092659642203333,7.4311763409440346e-9,0.18338728158802886,0.039507982275645004,0.3276967484291251,1.0881430823902953,0.045828661816361964,0.18338728271469432
0.7653195026951022,0.2959060636494588,7.01831148752774e-9,0.18675667226339532,0.04029945217684516,0.3330877253010147,1.0881430823084757,0.045828661816361964,0.18675667350344718
0.7758033314991447,0.300885530627111,7.565625459449166e-9,0.19012606281218658,0.041090921872585895,0.3384787019900004,1.0881430823978437,0.045828661816361964,0.19012606412101238
0.7862871603031872,0.30586499769232733,7.360794196387133e-9,0.19349545342464158,0.041882391624732396,0.3438696786946518,1.0881430824849991,0.045828661816361964,0.19349545474079022
0.7967709891072298,0.3108444650698532,3.503339396360161e-9,0.1968648443485994,0.042673861592312345,0.3492606556174698,1.0881430823303233,0.045828661816361964,0.1968648456023993
0.8072548179112722,0.31582393227559824,7.436086413292742e-9,0.20023423518716887,0.04346533135247266,0.3546516323413833,1.0881430823842067,0.045828661816361964,0.20023423625544917
0.8177386467153147,0.3208033993911483,7.449881156418314e-9,0.2036036261262324,0.04425680119500619,0.360042609188173,1.088143082355858,0.045828661816361964,0.2036036269907311
0.8282224755193572,0.32578286653978905,7.365434484540856e-9,0.20697301691472525,0.04504827093742092,0.3654335854661772,1.0881430824283498,0.045828661816361964,0.20697301762517256
0.8387063043233997,0.3307323978840093,7.93908250251718e-9,0.21031804209282345,0.045828654407781055,0.37080717024472065,1.0881430824234268,0.045828661816361964,0.21034240833702872
0.8491901331274422,0.333574645113661,7.654909817134126e-9,0.21194790570236144,0.045828655218628445,0.3749565506563439,1.0881430823567064,0.045828661816361964,0.2137117991106824
0.8596739619314847,0.3364168926262934,7.2592274413807445e-9,0.21357777003709955,0.04582865615578746,0.3791059296648369,1.0881430824775122,0.045828661816361964,0.21708118969680984
0.8701577907355272,0.33925914024804915,6.919879336209078e-9,0.21520763456227643,0.045828654691828286,0.38325530890880644,1.0881430825437568,0.045828661816361964,0.22045058033749854
0.8806416195395697,0.3421013878085353,2.16157447496812e-9,0.216837498614461,0.045828654975040406,0.3874045916911837,1.0881430825240372,0.045828661816361964,0.2238199710641513
0.8911254483436122,0.3449436343513923,6.317932177424268e-9,0.21846736205309059,0.04582865538344927,0.3915540675736069,1.0881430824018903,0.045828661816361964,0.22718936189323152
0.9016092771476547,0.347785883297711,6.707849609099981e-9,0.22009722588705616,0.045828654661868695,0.3957034398371577,1.0881430825434075,0.045828661816361964,0.23055875245864754
0.9120931059516972,0.3506281308511019,2.072739313518923e-9,0.22172708945430597,0.04582865497041122,0.39985281903929026,1.0881430825723781,0.045828661816361964,0.2339281431366102
0.9225769347557397,0.3534703777530346,6.848645428547684e-9,0.22335695381499687,0.04582865534419889,0.4040022054638017,1.0881430821817055,0.045828661816361964,0.237297534234216
0.9330607635597822,0.35631262520105556,7.453574202287427e-9,0.22498681786271324,0.04582865511001333,0.4081515844541943,1.0881430824068987,0.045828661816361964,0.24066692471595608
0.9435445923638247,0.3591548724123348,6.514121686507224e-9,0.22661668220161424,0.04582865472720399,0.4123009636135293,1.0881430824744949,0.045828661816361964,0.2440363153552932
0.9540284211678671,0.3619971199152028,6.2267715428276915e-9,0.22824654654766685,0.04582865488170351,0.4164503428431481,1.088143082501701,0.045828661816361964,0.24740570603502016
0.9645122499719097,0.3648393677044417,6.7370329315252775e-9,0.22987641134607917,0.045828655521149564,0.4205997222704825,1.0881430823220408,0.045828661816361964,0.2507750969216137
0.9749960787759522,0.36768161513952546,6.4298675273022354e-9,0.23150627606023177,0.04582865507360889,0.42474909417274587,1.0881430825986167,0.045828661816361964,0.25414448735197104
0.9854799075799947,0.37052386303248386,6.228593862900311e-9,0.23313614095149982,0.04582865628478583,0.4288984745454134,1.0881430824704055,0.045828661816361964,0.2575138781871155
0.9959637363840371,0.37336611043637435,6.030460353301237e-9,0.23476600523404967,0.045828658312516035,0.4330478551693553,1.0881430825302667,0.045828661816361964,0.26088326883418755
1.0064475651880795,0.376208359275362,5.074632047907812e-9,0.2363958694902084,0.045828654784581646,0.437197233613396,1.088143082460643,0.045828661816361964,0.2642526596107444
1.016931393992122,0.37905060678161706,5.625750532090024e-9,0.2380257330456106,0.045828655498738824,0.44134661193405966,1.0881430824930742,0.045828661816361964,0.2676220502852465
1.0274152227961646,0.38189285383255434,4.182094448523799e-9,0.23965559679393267,0.0458286579295768,0.44549599748260915,1.088143082528879,0.045828661816361964,0.270991440956375
1.0378990516002071,0.3847351020037746,4.288765120818994e-9,0.24128546088359504,0.04582865719892171,0.4496453766995925,1.0881430825268608,0.045828661816361964,0.27436083166532643
1.0483828804042497,0.38757734965091295,5.019127113925492e-9,0.2429153253359393,0.045828655332556645,0.4537947559644784,1.0881430824913803,0.045828661816361964,0.2777302224077402
1.0588667092082922,0.39041959724594544,4.781250728669306e-9,0.24454518998655006,0.04582865558418625,0.4579441352233167,1.0881430824796499,0.045828661816361964,0.28109961312640386
1.0693505380123347,0.39326184476210124,4.5309482832323056e-9,0.2461750546422874,0.04582865548923154,0.46209351441251134,1.088143082535894,0.045828661816361964,0.284469003777093
1.0798343668163772,0.39610409233343535,4.355328764305e-9,0.24780491949808803,0.04582865581579165,0.4662428877646825,1.088143082531711,0.045828661816361964,0.28783839448820914
1.0903181956204195,0.39894633988947215,3.989714114638332e-9,0.2494347840423563,0.04582865622537402,0.47039226771167386,1.088143082548287,0.045828661816361964,0.29120778517856644
1.100802024424462,0.40178858746931057,3.6266867287082505e-9,0.2510646483730026,0.04582865558753868,0.47454164702079327,1.0881430825533058,0.045828661816361964,0.2945771758804808
1.1112858532285046,0.4046308350859542,2.75696176998963e-9,0.25269451274530796,0.0458286537161654,0.47869103135117763,1.0881430825362308,0.045828661816361964,0.2979465666044891
1.1217696820325471,0.40747308264862303,2.6011313103424527e-9,0.25432437687427867,0.045828652272338344,0.4828404105566344,1.0881430825805858,0.045828661816361964,0.3013159572670674
1.1322535108365896,0.41031533024449063,2.8608666546858785e-9,0.25595424105840525,0.04582865482322451,0.4869897898113229,1.0881430825683696,0.045828661816361964,0.3046853479862169
1.1427373396406322,0.41315757785292795,3.379641899670105e-9,0.2575841053093708,0.04582865288942983,0.4911391690482674,1.088143082548985,0.045828661816361964,0.3080547387125346
1.1532211684446747,0.41599982539115876,2.188651260226493e-9,0.2592139695232023,0.04582865342792619,0.49528854823668156,1.0881430825830378,0.045828661816361964,0.3114241293854151
1.163704997248717,0.4188420729897677,2.126911091693273e-9,0.260843833801208,0.045828652828648675,0.4994379274646781,1.088143082567498,0.045828661816361964,0.3147935201078881
1.1741888260527595,0.42168432059478644,1.8122547906784803e-9,0.26247369809075916,0.04582865340493836,0.5035873066237548,1.0881430825616152,0.045828661816361964,0.3181629108207042
1.184672654856802,0.42452656820005585,1.5739798353564538e-9,0.2641035623837309,0.04582865369732603,0.5077366855152337,1.088143082564247,0.045828661816361964,0.32153230152500556
1.1951564836608446,0.4273688146031043,1.5062655567277261e-9,0.2657334266543483,0.045828657365239556,0.5118860640788492,1.0881430825851324,0.045828661816361964,0.32490169221105347
1.2056403124648871,0.43021106312304647,1.0595946342562002e-9,0.2673632909449595,0.045828652060678765,0.5160354427383262,1.0881430825883922,0.045828661816361964,0.3282710829147269
1.2161241412689296,0.4330533109388468,1.1229956964342591e-9,0.2689931552706233,0.04582865413007786,0.5201848222212562,1.0881430825623286,0.045828661816361964,0.33164047364772375
1.2266079700729722,0.43589555592938045,7.868983242786953e-9,0.27062301951983203,0.04582865278573767,0.5243342013711765,1.088143082605116,0.045828661816361964,0.3350098643118697
1.2370917988770145,0.4387378040143537,7.428191839409237e-9,0.27225288386426394,0.045828652470944364,0.5284835822913767,1.0881430825716427,0.045828661816361964,0.3383792550522761
1.247575627681057,0.4415800535881076,7.02413061048901e-9,0.27388274814878666,0.045828655320557354,0.5326329612063931,1.0881430825911729,0.045828661816361964,0.34174864573967917
1.2580594564850995,0.4444222975095018,5.659405832858511e-9,0.27551261246884073,0.045828654494071586,0.5367823392494475,1.088143082577863,0.045828661816361964,0.34511803645992223
1.268543285289142,0.44726454723572684,4.745428272556751e-9,0.27714247677876824,0.04582865223611865,0.5409317199845536,1.088143082586288,0.045828661816361964,0.3484874271584307
1.2790271140931846,0.4501067955180562,3.531092529485136e-9,0.27877234108550963,0.04582865620497878,0.5450810990997301,1.088143082595716,0.045828661816361964,0.3518568178559359
1.2895109428972271,0.4529490431657066,2.561308942716778e-9,0.2804022054249622,0.04582865288896398,0.5492304781150312,1.0881430825803027,0.045828661816361964,0.3552262085782824
1.2999947717012696,0.45579128939000957,2.802315268723987e-9,0.28203206974669426,0.045828653359948346,0.5533798573851194,1.0881430825795535,0.045828661816361964,0.35859559928596485
1.310478600505312,0.4586335371268091,2.2501849272771324e-9,0.283661934077001,0.045828654444035166,0.5575292363735032,1.088143082567649,0.045828661816361964,0.3619649900048025
1.3209624293093545,0.4614757871639783,3.949033322570017e-9,0.2852918004853884,0.04582865553070503,0.561678617407763,1.088143080457069,0.045828661816361964,0.3653343828223157
1.331446258113397,0.464318035267431,3.421584349183604e-9,0.28692166496332194,0.04582865651802326,0.5658279964817898,1.0881430802717307,0.045828661816361964,0.36870377371458735
1.3419300869174395,0.46716028059654646,7.426423920264824e-10,0.28855152699489484,0.04582865337129305,0.5699773731069648,1.0881430825331808,0.045828661816361964,0.37207316216007047
1.352413915721482,0.4700025299944215,7.810251778650468e-9,0.29018139310972435,0.045828654550820414,0.5741267538167987,1.0881430807197472,0.045828661816361964,0.37544255468043736
1.3628977445255246,0.47284477774998157,4.5664048098359444e-9,0.2918112575302887,0.04582865972826555,0.5782761327473547,1.0881430806070729,0.045828661816361964,0.37881194550004493
1.3733815733295671,0.475687025374242,4.318741808617688e-9,0.2934411218357742,0.04582865738098785,0.5824255120041866,1.088143080609763,0.045828661816361964,0.38218133620428807
1.3838654021336094,0.47852927295524195,2.905736762315314e-9,0.2950709860435581,0.0458286559066603,0.5865748913833251,1.0881430807092423,0.045828661816361964,0.38555072681174196
1.394349230937652,0.48137152056146304,2.3971535867417515e-9,0.29670085026835347,0.04582865620750587,0.5907242708081715,1.08814308079286,0.045828661816361964,0.38892011743505744
1.4048330597416945,0.4842137680927838,1.943633032297498e-9,0.29833071440828784,0.045828656617853625,0.5948736501555647,1.088143080961213,0.045828661816361964,0.3922895079736378
1.415316888545737,0.4870560157514334,6.6364611583935584e-9,0.2999605786894177,0.04582865493090105,0.5990230296153554,1.088143081010737,0.045828661816361964,0.39565889863104686
1.4258007173497795,0.48989826338042275,4.3205043986915825e-9,0.3015904429400562,0.04582865324319774,0.6031724090339259,1.0881430810882284,0.045828661816361964,0.3990282892604888
1.436284546153822,0.49274051104553185,3.27464433347302e-9,0.30322030724619564,0.04582865525908009,0.6073217884851778,1.088143081110851,0.045828661816361964,0.40239767994479947
1.4467683749578646,0.49558275852001343,2.572137169920552e-9,0.30485017147859295,0.04582865487016097,0.6114711678322002,1.0881430812081916,0.045828661816361964,0.40576707055439215
1.457252203761907,0.4984250059781723,1.9302086595729406e-9,0.30648003580394945,0.045828658340226536,0.615620547236255,1.0881430812142137,0.045828661816361964,0.4091364612553033
1.4677360325659494,0.5012672533729068,1.6064041208352364e-9,0.30810990005142025,0.04582865580368156,0.6197699259996894,1.0881430812953878,0.045828661816361964,0.4125058518810623
1.478219861369992,0.5041095008777781,7.572860560856043e-9,0.3097397643889037,0.04582865477171638,0.6239193055312617,1.0881430812804391,0.045828661816361964,0.4158752426029443
1.4887036901740345,0.506951748341681,5.250787138422197e-9,0.3113696286423415,0.045828653068067826,0.6280686849207089,1.0881430813249153,0.045828661816361964,0.41924463326540135
1.499187518978077,0.5097939957856559,3.201491072246654e-9,0.31299949285245887,0.045828659407378014,0.6322180641592956,1.0881430814061974,0.045828661816361964,0.4226140238910525
1.5096713477821195,0.5126362432453215,2.32374941511182e-9,0.3146293571068324,0.04582865499354649,0.636367442983633,1.088143081431474,0.045828661816361964,0.4259834145727091
1.520155176586162,0.5154784907250767,1.997471077430646e-9,0.31625922134818585,0.045828653218104254,0.6405168179470073,1.0881430814423132,0.045828661816361964,0.42935280526880326
1.5306390053902044,0.5183207381627295,2.1846755515753102e-9,0.31788908559885276,0.04582865336821573,0.6446661980610302,1.088143081460625,0.045828661816361964,0.4327221959574246
1.541122834194247,0.5211629856268498,1.5454590940322532e-9,0.3195189499166493,0.045828654573286665,0.648815578678841,1.0881430814596955,0.045828661816361964,0.43609158666528736
1.5516066629982894,0.5240052330903864,1.3984446933790196e-9,0.3211488142094141,0.04582865277833248,0.65296495570993,1.0881430814671038,0.045828661816361964,0.4394609773648123
1.562090491802332,0.5268474808589902,1.4352359301028628e-9,0.3227786773235086,0.04582865509841283,0.6571143351222093,1.0881430814680195,0.045828661816361964,0.44283036807082987
1.5725743206063745,0.5284894642438447,1.4255931990447834e-9,0.323720261219302,0.045828655121135764,0.6595114520953769,1.0881430814813209,0.045828661816361964,0.4461997587644617
1.583058149410417,0.528489463524858,1.3232033246879382e-9,0.32372026074072036,0.045828653223639604,0.6595114593609246,1.088143081487785,0.045828661816361964,0.4495691494649309
1.5935419782144595,0.5284894638125182,1.3451033620270891e-9,0.32372026090354544,0.045828656042235405,0.6595114573515457,1.0881430814796367,0.045828661816361964,0.45293854018001245
1.6040258070185018,0.5284894634468027,6.426215115595824e-11,0.32372025979631536,0.04582865287606386,0.6595114581621397,1.088143082584938,0.045828661816361964,0.45630792978164425
1.6145096358225444,0.5284894638306072,3.5801852593664307e-9,0.323720259865385,0.04582865233123656,0.6595114562321314,1.0881430825976375,0.045828661816361964,0.45967732047587806
1.624993464626587,0.5284894636156294,2.4777571105971674e-9,0.3237202599591882,0.0458286543174824,0.6595114564814293,1.088143082602647,0.045828661816361964,0.46304671117780183
1.6354772934306294,0.5284894636017197,1.4086534161350528e-9,0.3237202601761753,0.04582865400154312,0.6595114571056169,1.0881430824288179,0.045828661816361964,0.4664161020585642
1.645961122234672,0.5284894633883779,1.1985843428874432e-9,0.3237202600890925,0.0458286548207445,0.6595114574640195,1.088143082532826,0.045828661816361964,0.4697854926614894
1.6564449510387145,0.5284894632352575,5.550022663669552e-10,0.3237202600367102,0.04582865513485124,0.6595114577769063,1.0881430826283593,0.045828661816361964,0.47315488327288924
1.666928779842757,0.528489463226103,2.9328339756773403e-10,0.32372026008842036,0.04582865301370043,0.6595114581125492,1.088143082600166,0.045828661816361964,0.476524274008016
1.6774126086467993,0.5284894631861528,2.147155786502708e-10,0.3237202600613227,0.04582866462227697,0.6595114581431272,1.0881430826240703,0.045828661816361964,0.47989366469104466
1.6878964374508418,0.528489463315627,3.001878745578779e-10,0.32372026019253,0.04582865160645744,0.6595114581958372,1.088143082491366,0.045828661816361964,0.4832630555306823
1.6983802662548844,0.5284894631636143,-2.4457547098677423e-11,0.323720260031936,0.045828653782871154,0.6595114577291259,1.0881430826503549,0.045828661816361964,0.48663244607862666
1.708864095058927,0.5284894631748278,-4.34583480313222e-11,0.3237202600312248,0.04582864970039724,0.6595114570743781,1.0881430826511056,0.045828661816361964,0.49000183678480924
1.7193479238629694,0.5284894631413948,-5.869793540114188e-11,0.3237202599774218,0.045828650755555866,0.6595114560973423,1.0881430827062373,0.045828661816361964,0.49337122743661077
1.729831752667012,0.5284894630862849,-2.933808751492961e-10,0.3237202598989961,0.04582865529511482,0.659511454964852,1.0881430827868674,0.045828661816361964,0.4967406180629138
1.7403155814710545,0.5284894630277217,-2.376410179749655e-10,0.3237202598137092,0.04582864767443806,0.6595114540548921,1.088143082874173,0.045828661816361964,0.5001100086825416
1.750799410275097,0.5284894630028412,-3.7670977448556187e-10,0.3237202597473705,0.045828651458161174,0.659511454448529,1.0881430829424978,0.045828661816361964,0.5034793993211499
1.7612832390791393,0.5284894629601029,-3.418252347842099e-10,0.3237202596698181,0.04582865323765151,0.6595114551941856,1.0881430830179681,0.045828661816361964,0.5068487899526128
1.7717670678831818,0.5284894629529255,-4.490912086652088e-10,0.3237202596153006,0.04582865255582247,0.6595114566278506,1.0881430830693866,0.045828661816361964,0.5102181806081276
1.7822508966872244,0.5284894629338259,-4.989701984925432e-10,0.3237202595586841,0.04582864773596307,0.6595114569024365,1.0881430831208148,0.045828661816361964,0.5135875712636327
1.792734725491267,0.528489462972286,-5.115254886334242e-10,0.323720259536213,0.04582865310456952,0.6595114561621258,1.0881430831371486,0.045828661816361964,0.5169569619542321
1.8032185542953094,0.5284894629973127,-6.388736206730528e-10,0.3237202595149007,0.04582865809292325,0.6595114559470798,1.088143083152427,0.045828661816361964,0.520326352645887
1.813702383099352,0.5284894630936177,-7.134752788573451e-10,0.32372025955207895,0.045828651217025174,0.6595114561126325,1.0881430831078067,0.045828661816361964,0.5236957433974405
1.8241862119033945,0.5284894631644212,-7.143694524813782e-10,0.3237202595740838,0.04582865629903199,0.6595114564848172,1.0881430830775691,0.045828661816361964,0.5270651341346114
1.8346700407074368,0.5284894630958579,-9.151623903136397e-10,0.32372025949424765,0.045828653783787976,0.659511456834438,1.0881430831928114,0.045828661816361964,0.5304345247263023
1.8451538695114793,0.5284894629912187,-1.1629321949868654e-9,0.3237202593126256,0.04582865285709281,0.6595114570605651,1.0881430833275307,0.045828661816361964,0.5338039152985162
1.8556376983155218,0.5284894629032268,-1.383812175959065e-9,0.3237202591631856,0.04582865358046928,0.6595114571149878,1.0881430834723649,0.045828661816361964,0.5371733058606153
1.8661215271195644,0.5284894627830319,-1.5443002432391495e-9,0.3237202590009456,0.04582864978077983,0.6595114570923246,1.0881430836364487,0.045828661816361964,0.5405426964034648
1.8766053559236069,0.5284894626488863,-1.7044414768463412e-9,0.3237202588378658,0.045828653297768085,0.6595114570333309,1.0881430838030193,0.045828661816361964,0.5439120869438274
1.8870891847276494,0.5284894624925154,-1.8474075602625817e-9,0.3237202586645964,0.04582865155241311,0.6595114569445049,1.08814308398328,0.045828661816361964,0.5472814774705
1.897573013531692,0.5284894623495766,-1.9951205132429095e-9,0.32372025849086317,0.04582865125979563,0.659511456838813,1.0881430841637914,0.045828661816361964,0.5506508679969219
1.9080568423357342,0.5284894621212153,-2.223733863715438e-9,0.32372025823199757,0.04582865588089491,0.6595114566332723,1.0881430844213695,0.045828661816361964,0.5540202584462769
1.9185406711397768,0.528489461611628,-2.7576119165928503e-9,0.3237202577051328,0.0458286516157802,0.6595114561470785,1.0881430849499878,0.045828661816361964,0.5573896486245918
1.9290244999438193,0.5284894610782023,-3.2421687556905e-9,0.32372025718376785,0.04582865442575268,0.6595114556592077,1.0881430854768792,0.045828661816361964,0.5607590388046337
1.9395083287478618,0.5284894603981172,-3.8961331938480726e-9,0.32372025652825465,0.045828655833708654,0.659511455031369,1.0881430861375807,0.045828661816361964,0.5641284288508654
1.9499921575519044,0.5284894596755589,-4.631437011681783e-9,0.3237202558026262,0.04582864994475533,0.6595114543168159,1.0881430868664237,0.045828661816361964,0.5674978188289557
1.9604759863559469,0.5284894588721261,-5.491822552272652e-9,0.32372025496584,0.0458286478599812,0.6595114534507416,1.0881430877036977,0.045828661816361964,0.570867208698615
1.9709598151599894,0.5284894580670807,-6.3214700141145386e-9,0.3237202541264439,0.045828647748661355,0.6595114525737114,1.0881430885409138,0.045828661816361964,0.5742365985683321
1.9814436439640317,0.5284894635299193,-8.57749204996594e-10,0.32372025958195216,0.04582863874280774,0.6595114579843631,1.0881430830834324,0.045828661816361964,0.5776059947327467
1.9919274727680742,0.5284894634837176,-9.477556517367702e-10,0.32372025952818606,0.04582865396981206,0.6595114578880277,1.0881430831315357,0.045828661816361964,0.5809753853915767
2.002411301572117,0.528489463413055,-1.05878084077915e-9,0.32372025947023797,0.04582865291215765,0.659511457773361,1.088143083191588,0.045828661816361964,0.5843447760384578
2.012895130376159,0.5284894634752808,-1.0411047579594879e-9,0.3237202595083599,0.04582865181466933,0.6595114577621517,1.0881430831388625,0.045828661816361964,0.5877141667981163
2.0233789591802016,0.5284894634216486,-1.151832185186663e-9,0.323720259446892,0.04582865459663488,0.6595114576365633,1.0881430831945664,0.045828661816361964,0.5910835574493456
2.033862787984244,0.5284894605950183,-1.2138956506646537e-9,0.32372025941238625,0.04582865228207056,0.6595114575213807,1.0881430832224344,0.045828661816361964,0.594452948128411
2.0443466167882867,0.5284894608793653,-1.3254946029661596e-9,0.32372025943235605,0.04582865097349731,0.6595114574496621,1.0881430831979897,0.045828661816361964,0.5978223388597889
2.054830445592329,0.5284894611330877,-1.4445962204234775e-9,0.32372025943112614,0.04582865105354572,0.659511457322729,1.088143083190099,0.045828661816361964,0.6011917295746129
2.0653142743963717,0.5284894613624265,-1.5399888031453202e-9,0.3237202594250459,0.0458286508926089,0.6595114571614038,1.0881430831913887,0.045828661816361964,0.6045611202802563
2.0757981032004142,0.5284894615911968,-1.6774128752672368e-9,0.32372025943485205,0.04582865932146407,0.6595114571142779,1.0881430831760395,0.045828661816361964,0.6079305110025388
2.0862819320044568,0.5284894616217748,-1.976423469329802e-9,0.32372025928818804,0.04582865156598781,0.6595114569112059,1.0881430833416397,0.045828661816361964,0.6112999015438719


==> glob_robust_mean.csv <==
xi_1,xi_2
1.060426319357984,1.1027274753450615


==> instance.csv <==
xi_1,xi_2,P,Pstar,zero
0.9784699803956615,0.9768453407611613,0.026735652050538274,0.09754844611035156,0.0
2.0650570045658663,1.1595477265228133,0.49385151761840845,0.3603760855493685,0.0
0.1431206497439853,1.6435805413454472,0.41355394196864625,0.30178089051723533,0.0
0.9,0.05,0.04480571941130326,0.1634793981148125,0.0
0.30560793208437165,0.7384943833289966,0.02105316895110369,0.07681517970823223,0.0


==> mean.csv <==
xi_1,xi_2
1.1519388403870146,1.2962581464406495


==> min-ball-M_r.csv <==
xi_1,xi_2,R
1.1253440941534076,1.3526413860320265,0.9593463997516197


==> min-ball-Xi.csv <==
xi_1,xi_2,R
1.0245346727738498,1.0856805481024752,1.0431409660022284


==> regret_hubs.csv <==
gamma,xi_1,xi_2
0.0,1.151938840387015,1.2962581464406493
0.010483828804042496,1.151938840387015,1.2962581464406495
0.020967657608084993,1.151938840544976,1.2962581465425809
0.031451486412127486,1.151938840235885,1.2962581464900298
0.041935315216169985,1.1519388403783135,1.2962581464385834
0.05241914402021248,1.1519388404094508,1.2962581464924576
0.06290297282425497,1.151938840415124,1.296258146532106
0.07338680162829747,1.1519388403890298,1.2962581464426475
0.08387063043233997,1.151937678902311,1.296253534407163
0.09435445923638247,1.1519373487200375,1.2962522232035036
0.10483828804042496,1.1519371688588798,1.2962515089285946
0.11532211684446746,1.151936654795656,1.2962494688527064
0.12580594564850994,1.1519364393228873,1.2962486127745538
0.13628977445255244,1.1519362959458177,1.296248043340113
0.14677360325659494,1.1519354647131794,1.2962447423100572
0.15725743206063744,1.1519367511600402,1.2962498513992806
0.16774126086467994,1.1519357567157806,1.2962459032098144
0.17822508966872244,1.151936043568482,1.2962470418839724
0.18870891847276494,1.1519353148184226,1.2962441490254744
0.19919274727680744,1.1519345527228,1.2962411198307973
0.2096765760808499,1.1519349456641894,1.2962426820533126
0.2201604048848924,1.1519349695278789,1.2962427759009842
0.2306442336889349,1.1519360083356174,1.2962469018034308
0.2411280624929774,1.151935366512566,1.29624435375123
0.2516118912970199,1.1519338439128528,1.296238308340329
0.2620957201010624,1.151934335493467,1.2962402591625013
0.2725795489051049,1.1519356591774133,1.2962455154174763
0.2830633777091474,1.1519355667857447,1.296245148328341
0.2935472065131899,1.1519338925685971,1.2962385004722126
0.3040310353172324,1.1519344592559715,1.296240751152129
0.3145148641212749,1.1519329092958168,1.296234595748184
0.3249986929253174,1.151932265730677,1.2962320407281245
0.3354825217293599,1.1519325409037422,1.2962331339349753
0.34596635053340236,1.1519331433299735,1.296235525915561
0.3564501793374449,1.1519350629132874,1.2962431473443061
0.36693400814148736,1.1519333362376525,1.2962362911023744
0.3774178369455299,1.1519327664815733,1.2962340300706077
0.38790166574957236,1.1519343768856931,1.2962404245268386
0.3983854945536149,1.1519342829890327,1.296240051620006
0.40886932335765735,1.1519341780591594,1.2962396349483847
0.4193531521616998,1.1519317328454477,1.2962299249430624
0.42983698096574235,1.1519292908165513,1.2962202291541507
0.4403208097697848,1.1519328852570254,1.29623450204524
0.45080463857382735,1.1519342583575258,1.2962399531915536
0.4612884673778698,1.1519336371621585,1.296237486584961
0.47177229618191235,1.151933750001397,1.2962379346370116
0.4822561249859548,1.1519338434978281,1.2962383058377578
0.49273995378999735,1.1519293329852123,1.2962203968774482
0.5032237825940398,1.1519335384567366,1.2962370942612906
0.5137076113980823,1.1519297116440324,1.2962218976450586
0.5241914402021248,1.151934277243492,1.296240028963007
0.5346752690061674,1.1519320627802947,1.2962312322699754
0.5451590978102098,1.1519312175987104,1.2962278788729646
0.5556429266142523,1.1519318979507869,1.2962305795866103
0.5661267554182948,1.1519324996345983,1.2962329684668255
0.5766105842223374,1.1519321153291628,1.2962314416375647
0.5870944130263798,1.1519322107686616,1.2962318217276272
0.5975782418304223,1.1519350443544567,1.296243073167689
0.6080620706344648,1.1519346998869016,1.2962417053063047
0.6185458994385072,1.1519344268657146,1.2962406210890087
0.6290297282425498,1.151934518653061,1.2962409855455026
0.6395135570465923,1.1519319262901608,1.2962306914926476
0.6499973858506348,1.1519299600894106,1.2962228829316966
0.6604812146546772,1.1519292949324602,1.2962202460314107
0.6709650434587198,1.1519294876295252,1.2962210110009755
0.6814488722627623,1.1519290336119439,1.2962192063143536
0.6919327010668047,1.151931351874585,1.2962284140202898
0.7024165298708472,1.1519335960049377,1.2962373240329657
0.7129003586748898,1.151932749937253,1.29623396159542
0.7233841874789323,1.1519308206680907,1.2962263018741238
0.7338680162829747,1.1519340072541666,1.2962389569008845
0.7443518450870172,1.1519338720508527,1.2962384198516481
0.7548356738910598,1.1519346011605607,1.296241314521018
0.7653195026951022,1.1519292780153323,1.296220173688104
0.7758033314991447,1.1519312684873053,1.2962280787026708
0.7862871603031872,1.1519323977363238,1.296232564641511
0.7967709891072298,1.1519364593795276,1.2962486903448145
0.8072548179112722,1.15193363980019,1.296237496841644
0.8177386467153147,1.151934661001781,1.2962415519874524
0.8282224755193572,1.1515708072375088,1.2962602872037499
0.8387063043233997,1.1511313761459474,1.2962629162732622
0.8491901331274422,1.1507015598619514,1.2962654500000885
0.8596739619314847,1.1501309826611785,1.2962688269273162
0.8701577907355272,1.149574150931651,1.2962721224091165
0.8806416195395697,1.1490305651364874,1.2962753030969512
0.8911254483436122,1.1478176470099344,1.2962825077626605
0.9016092771476547,1.1455269961168468,1.296386600019969
0.9120931059516972,1.1432862842817029,1.29651028448889
0.9225769347557397,1.1435559316726303,1.3079756154517026
0.9330607635597822,1.1439285607701277,1.320229941690243
0.9435445923638247,1.1442971989028496,1.3328028732083876
0.9540284211678671,1.1440260655950822,1.3425816663810772
0.9645122499719097,1.140849711616674,1.3457049362617328
0.9749960787759522,1.1357609386754912,1.3469573821060405
0.9854799075799947,1.1313056766393965,1.3495001283752428
0.9959637363840371,1.1272054734495176,1.3527543920766478
1.0064475651880795,1.1223433773608167,1.3523568619684008
1.016931393992122,1.117749029733952,1.3510852463139695
1.0274152227961646,1.1131386315762202,1.3496927179468279
1.0378990516002071,1.1084817469388222,1.348252912034022
1.0483828804042497,1.1038128569782943,1.3466920676195697
1.0588667092082922,1.1004044653445568,1.3422721205762236
1.0693505380123347,1.0969149193157615,1.3379783190394092
1.0798343668163772,1.0933448483309856,1.3338030695144154
1.0903181956204195,1.0897423362522487,1.329641843755831
1.100802024424462,1.0861452257883784,1.325417266495162
1.1112858532285046,1.0834054474432253,1.3194371809450571
1.1217696820325471,1.081492574916504,1.3118417900641126
1.1322535108365896,1.0795887592206106,1.304282359304896
1.1427373396406322,1.0776937604602037,1.2967579375918068
1.1532211684446747,1.0758073466956,1.2892676040773081
1.163704997248717,1.073929287920281,1.2818104473399163
1.1741888260527595,1.0720593875972488,1.2743856814147072
1.184672654856802,1.0701974189729226,1.2669924114038578
1.1951564836608446,1.0683431862321016,1.2596298591355712
1.2056403124648871,1.0669767278508975,1.2542040998170008
1.2161241412689296,1.0659661669140459,1.2501914916825658
1.2266079700729722,1.0649399364815118,1.2461166633241962
1.2370917988770145,1.0638982986434726,1.2419806579927413
1.247575627681057,1.0628415131818685,1.2377845072236973
1.2580594564850995,1.061769832658108,1.2335292146280281
1.268543285289142,1.0606835019953917,1.2292157523210576
1.2790271140931846,1.0595827604048038,1.224845067154297
1.2895109428972271,1.0584678478090752,1.2204181118362813
1.2999947717012696,1.0573389893068148,1.2159357830015511
1.310478600505312,1.056196414704308,1.211398992217701
1.3209624293093545,1.0550403438820162,1.206808612424856
1.331446258113397,1.0538709929882204,1.2021655018973334
1.3419300869174395,1.0526885728658473,1.1974704979914887
1.352413915721482,1.0514932916577437,1.1927244269545827
1.3628977445255246,1.0502853518620865,1.18792809278717
1.3733815733295671,1.049064951997936,1.1830822836529358
1.3838654021336094,1.0478322864178875,1.178187771204809
1.394349230937652,1.0465875452718971,1.1732453105887968
1.4048330597416945,1.0453309149828292,1.1682556420162784
1.415316888545737,1.0440625780416604,1.163219490209237
1.4258007173497795,1.0427827133495478,1.1581375655104873
1.436284546153822,1.0414914962182655,1.1530105639512511
1.4467683749578646,1.0401890983682893,1.1478391673646244
1.457252203761907,1.038875688076187,1.1426240439096829
1.4677360325659494,1.0375514302614621,1.1373658484124765
1.478219861369992,1.0362164865726953,1.132065222699887
1.4887036901740345,1.034871015467976,1.1267227959235635
1.499187518978077,1.033515172300165,1.1213391848771983
1.5096713477821195,1.0321491093962483,1.1159149943039752
1.520155176586162,1.0307729761381723,1.1104508172091854
1.5306390053902044,1.02938691882407,1.1049472347559655
1.541122834194247,1.0279910814219637,1.0994048188885799
1.5516066629982894,1.0266106574764091,1.0939236045899063
1.562090491802332,1.0252971735811325,1.0887081893740778
1.5725743206063745,1.024534672773762,1.0856805481026297
1.583058149410417,1.024534672773762,1.0856805481026297
1.5935419782144595,1.024534672773762,1.0856805481026297
1.6040258070185018,1.024534672773762,1.0856805481026297
1.6145096358225444,1.024534672773762,1.0856805481026297
1.624993464626587,1.024534672773762,1.0856805481026297
1.6354772934306294,1.024534672773762,1.0856805481026297
1.645961122234672,1.024534672773762,1.0856805481026297
1.6564449510387145,1.024534672773762,1.0856805481026297
1.666928779842757,1.024534672773762,1.0856805481026297
1.6774126086467993,1.024534672773762,1.0856805481026297
1.6878964374508418,1.024534672773762,1.0856805481026297
1.6983802662548844,1.024534672773762,1.0856805481026297
1.708864095058927,1.024534672773762,1.0856805481026297
1.7193479238629694,1.024534672773762,1.0856805481026297
1.729831752667012,1.024534672773762,1.0856805481026297
1.7403155814710545,1.024534672773762,1.0856805481026297
1.750799410275097,1.024534672773762,1.0856805481026297
1.7612832390791393,1.024534672773762,1.0856805481026297
1.7717670678831818,1.024534672773762,1.0856805481026297
1.7822508966872244,1.024534672773762,1.0856805481026297
1.792734725491267,1.024534672773762,1.0856805481026297
1.8032185542953094,1.024534672773762,1.0856805481026297
1.813702383099352,1.024534672773762,1.0856805481026297
1.8241862119033945,1.024534672773762,1.0856805481026297
1.8346700407074368,1.024534672773762,1.0856805481026297
1.8451538695114793,1.024534672773762,1.0856805481026297
1.8556376983155218,1.024534672773762,1.0856805481026297
1.8661215271195644,1.024534672773762,1.0856805481026297
1.8766053559236069,1.024534672773762,1.0856805481026297
1.8870891847276494,1.024534672773762,1.0856805481026297
1.897573013531692,1.024534672773762,1.0856805481026297
1.9080568423357342,1.024534672773762,1.0856805481026297
1.9185406711397768,1.024534672773762,1.0856805481026297
1.9290244999438193,1.024534672773762,1.0856805481026297
1.9395083287478618,1.024534672773762,1.0856805481026297
1.9499921575519044,1.024534672773762,1.0856805481026297
1.9604759863559469,1.024534672773762,1.0856805481026297
1.9709598151599894,1.024534672773762,1.0856805481026297
1.9814436439640317,1.024534672773762,1.0856805481026297
1.9919274727680742,1.024534672773762,1.0856805481026297
2.002411301572117,1.024534672773762,1.0856805481026297
2.012895130376159,1.024534672773762,1.0856805481026297
2.0233789591802016,1.024534672773762,1.0856805481026297
2.033862787984244,1.024534672773762,1.0856805481026297
2.0443466167882867,1.024534672773762,1.0856805481026297
2.054830445592329,1.024534672773762,1.0856805481026297
2.0653142743963717,1.024534672773762,1.0856805481026297
2.0757981032004142,1.024534672773762,1.0856805481026297
2.0862819320044568,1.024534672773762,1.0856805481026297


==> robust_hubs.csv <==
gamma,xi_1,xi_2
0.0,1.1519464646903528,1.2962435597400221
0.010483828804042496,1.1510572941409176,1.2857952282039204
0.020967657608084993,1.1501700245282784,1.2753549628549956
0.031451486412127486,1.154142432853628,1.2664807662713817
0.041935315216169985,1.1609916028653777,1.2585508591641033
0.05241914402021248,1.1562780811238886,1.2511708474607848
0.06290297282425497,1.1486787378725942,1.2439515974631898
0.07338680162829747,1.1410837617642182,1.236721417714646
0.08387063043233997,1.1334951590043865,1.229500707137053
0.09435445923638247,1.1258973661675686,1.222279326408894
0.10483828804042496,1.1183194498089555,1.2150274453380219
0.11532211684446746,1.1107182984866648,1.2078193572410851
0.12580594564850994,1.103136954945237,1.2005853105679873
0.13628977445255244,1.0955419040544554,1.1933594033964148
0.14677360325659494,1.0879480866859894,1.1861324435092213
0.15725743206063744,1.0803526447658265,1.1788939950894286
0.16774126086467994,1.0727787083301512,1.1716565758799966
0.17822508966872244,1.0651723165099762,1.1644272157869833
0.18870891847276494,1.0575861090454566,1.1571913690782938
0.19919274727680744,1.0499902433505064,1.1499589508399828
0.2096765760808499,1.0424064027565927,1.1427190754076526
0.2201604048848924,1.034818996778457,1.1355055670831007
0.2306442336889349,1.0322493210373689,1.127320433570681
0.2411280624929774,1.0307053365481091,1.1189868320558967
0.2516118912970199,1.0291556259637387,1.1106222122637197
0.2620957201010624,1.027613718271146,1.1022997280847096
0.2725795489051049,1.0260656168114881,1.0939438534418955
0.2830633777091474,1.0245383440470106,1.0857003329308001
0.2935472065131899,1.0245346809615907,1.0856805870730823
0.3040310353172324,1.0245346824546977,1.0856805902854163
0.3145148641212749,1.024534673759145,1.0856805504383626
0.3249986929253174,1.0245346832471258,1.0856805800813736
0.3354825217293599,1.0245346791296939,1.0856805701676246
0.34596635053340236,1.0245346794224357,1.0856805714861133
0.3564501793374449,1.0245346768459258,1.0856805609994156
0.36693400814148736,1.024534675685978,1.0856805572180344
0.3774178369455299,1.0245346756232485,1.0856805569510315
0.38790166574957236,1.0245346747748834,1.085680553856688
0.3983854945536149,1.0245346740768067,1.0856805515260044
0.40886932335765735,1.0245346737596348,1.085680550379294
0.4193531521616998,1.0245346736382366,1.0856805499053546
0.42983698096574235,1.024534673685196,1.0856805499858069
0.4403208097697848,1.0245346745878932,1.0856805522762156
0.45080463857382735,1.0245346736510097,1.0856805495637898
0.4612884673778698,1.0245346732787861,1.085680548437647
0.47177229618191235,1.0245346731999383,1.0856805484740628
0.4822561249859548,1.0245346731293374,1.085680548388566
0.49273995378999735,1.024534677028299,1.0856805556597713
0.5032237825940398,1.0245346759423917,1.0856805530202116
0.5137076113980823,1.0245346750733886,1.0856805510111813
0.5241914402021248,1.0245346747516721,1.0856805502277886
0.5346752690061674,1.024534674425133,1.0856805496203832
0.5451590978102098,1.0245346743106016,1.0856805494223074
0.5556429266142523,1.0245346741186592,1.0856805490892558
0.5661267554182948,1.0245346737125434,1.0856805488376675
0.5766105842223374,1.0245346738844403,1.0856805487895167
0.5870944130263798,1.0245346735874943,1.0856805485118566
0.5975782418304223,1.0245346735319716,1.0856805485871872
0.6080620706344648,1.024534673430344,1.0856805486167382
0.6185458994385072,1.0245346732432643,1.0856805484122871
0.6290297282425498,1.0245346732391771,1.0856805483619147
0.6395135570465923,1.0245346733039151,1.0856805484556562
0.6499973858506348,1.0245346733125935,1.0856805485187333
0.6604812146546772,1.02453467333156,1.0856805485496384
0.6709650434587198,1.024534673236411,1.0856805483851981
0.6814488722627623,1.0245346733320229,1.08568054850359
0.6919327010668047,1.024534673346369,1.085680548528734
0.7024165298708472,1.0245346731587623,1.08568054832844
0.7129003586748898,1.024534673209187,1.0856805483803262
0.7233841874789323,1.0245346731979075,1.0856805483141032
0.7338680162829747,1.0245346731803229,1.0856805481914356
0.7443518450870172,1.024534673189036,1.0856805483623477
0.7548356738910598,1.0245346732609457,1.085680548414442
0.7653195026951022,1.0245346731609657,1.0856805483069214
0.7758033314991447,1.0245346732786262,1.0856805483713836
0.7862871603031872,1.0245346731486846,1.0856805482087244
0.7967709891072298,1.024534673194622,1.0856805482941445
0.8072548179112722,1.0245346733122895,1.0856805483463117
0.8177386467153147,1.024534673307153,1.0856805484251568
0.8282224755193572,1.0245346732109222,1.0856805483358294
0.8387063043233997,1.0245346731274287,1.0856805482796574
0.8491901331274422,1.0245346734294947,1.0856805483249743
0.8596739619314847,1.0245346731158842,1.0856805483658696
0.8701577907355272,1.0245346731040734,1.0856805482791347
0.8806416195395697,1.024534673137298,1.0856805482752225
0.8911254483436122,1.0245346730961178,1.085680548254963
0.9016092771476547,1.0245346731544576,1.0856805482130265
0.9120931059516972,1.0245346730996086,1.0856805483458625
0.9225769347557397,1.024534673100332,1.0856805481365306
0.9330607635597822,1.0245346728920495,1.0856805481846898
0.9435445923638247,1.0245346730815739,1.0856805483165364
0.9540284211678671,1.0245346730285618,1.0856805483195664
0.9645122499719097,1.0245346730731248,1.085680548205596
0.9749960787759522,1.024534673045188,1.085680548503499
0.9854799075799947,1.0245346729678066,1.085680548313912
0.9959637363840371,1.02453467303849,1.0856805483654455
1.0064475651880795,1.0245346729526028,1.0856805483671623
1.016931393992122,1.0245346730105391,1.0856805483225918
1.0274152227961646,1.0245346729027227,1.0856805483530576
1.0378990516002071,1.0245346729919533,1.0856805483364969
1.0483828804042497,1.0245346729645375,1.0856805483344614
1.0588667092082922,1.0245346729717943,1.0856805482966512
1.0693505380123347,1.0245346729461309,1.0856805483163758
1.0798343668163772,1.0245346729686804,1.0856805483294156
1.0903181956204195,1.0245346728946656,1.085680548271517
1.100802024424462,1.0245346729439417,1.0856805483368686
1.1112858532285046,1.0245346729596738,1.085680548308544
1.1217696820325471,1.0245346729613114,1.0856805483038698
1.1322535108365896,1.0245346729335438,1.0856805482828247
1.1427373396406322,1.024534672924167,1.0856805483349719
1.1532211684446747,1.0245346729489266,1.0856805482844616
1.163704997248717,1.0245346729402856,1.085680548272713
1.1741888260527595,1.0245346729523672,1.0856805482911644
1.184672654856802,1.024534673018567,1.085680548344652
1.1951564836608446,1.0245346729313045,1.0856805482315692
1.2056403124648871,1.0245346729477742,1.085680548249104
1.2161241412689296,1.024534672944484,1.0856805482392058
1.2266079700729722,1.0245346729253497,1.0856805482095366
1.2370917988770145,1.024534672954275,1.0856805482926464
1.247575627681057,1.0245346729560207,1.0856805482018856
1.2580594564850995,1.0245346729768614,1.0856805482474612
1.268543285289142,1.024534672955581,1.0856805481988017
1.2790271140931846,1.0245346729577542,1.0856805482011542
1.2895109428972271,1.0245346729643778,1.0856805481896405
1.2999947717012696,1.0245346729474758,1.0856805481888623
1.310478600505312,1.0245346729377125,1.085680548191866
1.3209624293093545,1.0245346728101854,1.0856805477919176
1.331446258113397,1.0245346727611602,1.0856805475651161
1.3419300869174395,1.0245346729361258,1.0856805481657645
1.352413915721482,1.0245346727857403,1.0856805474188682
1.3628977445255246,1.0245346727631277,1.085680547092547
1.3733815733295671,1.0245346727571594,1.085680546950006
1.3838654021336094,1.0245346727537497,1.0856805468899604
1.394349230937652,1.024534672783786,1.0856805469289337
1.4048330597416945,1.0245346727783935,1.0856805469450574
1.415316888545737,1.0245346727980857,1.085680546979962
1.4258007173497795,1.0245346727970552,1.0856805469515112
1.436284546153822,1.0245346728504428,1.0856805470371698
1.4467683749578646,1.0245346728136946,1.0856805469508999
1.457252203761907,1.0245346728369662,1.0856805470274515
1.4677360325659494,1.0245346728267022,1.0856805470908337
1.478219861369992,1.0245346728461489,1.0856805470652562
1.4887036901740345,1.0245346728408111,1.0856805470740991
1.499187518978077,1.0245346728160307,1.0856805470277269
1.5096713477821195,1.0245346728392766,1.085680547091594
1.520155176586162,1.02453467286175,1.0856805471739408
1.5306390053902044,1.0245346728248566,1.085680546963739
1.541122834194247,1.0245346728369344,1.085680546971369
1.5516066629982894,1.024534672820936,1.0856805468302928
1.562090491802332,1.0245346728048623,1.0856805467222512
1.5725743206063745,1.024534672809879,1.085680546653215
1.583058149410417,1.0245346727768792,1.0856805464675154
1.5935419782144595,1.024534672744187,1.0856805462982628
1.6040258070185018,1.0245346729307412,1.0856805481788512
1.6145096358225444,1.0245346729110765,1.0856805480617682
1.624993464626587,1.024534672963784,1.0856805481974963
1.6354772934306294,1.0245346731058955,1.085680546492881
1.645961122234672,1.0245346729478257,1.0856805482059857
1.6564449510387145,1.024534673003703,1.0856805481580036
1.666928779842757,1.0245346729870486,1.0856805482109482
1.6774126086467993,1.024534672965796,1.0856805481234695
1.6878964374508418,1.0245346729149036,1.085680548138551
1.6983802662548844,1.0245346730407452,1.085680548121775
1.708864095058927,1.0245346729461366,1.085680548083947
1.7193479238629694,1.024534672924238,1.085680548052948
1.729831752667012,1.024534672923733,1.0856805480257063
1.7403155814710545,1.0245346729069427,1.0856805479992628
1.750799410275097,1.0245346728887719,1.0856805479819704
1.7612832390791393,1.0245346728881841,1.0856805479687477
1.7717670678831818,1.024534672875742,1.0856805479514269
1.7822508966872244,1.0245346728723603,1.0856805479513725
1.792734725491267,1.0245346728641422,1.0856805479492464
1.8032185542953094,1.0245346728675744,1.0856805479530944
1.813702383099352,1.0245346728661393,1.085680547973276
1.8241862119033945,1.0245346728809097,1.085680547988057
1.8346700407074368,1.0245346728858309,1.0856805479825045
1.8451538695114793,1.024534672888569,1.0856805479728535
1.8556376983155218,1.024534672898851,1.0856805479577976
1.8661215271195644,1.0245346729083658,1.085680547947192
1.8766053559236069,1.0245346729164095,1.0856805479280107
1.8870891847276494,1.0245346729240563,1.085680547907263
1.897573013531692,1.0245346729208276,1.0856805478808202
1.9080568423357342,1.024534672899878,1.0856805478296434
1.9185406711397768,1.0245346728921958,1.085680547743177
1.9290244999438193,1.0245346728527562,1.0856805476453415
1.9395083287478618,1.024534672799934,1.0856805475126179
1.9499921575519044,1.0245346727405038,1.0856805473544737
1.9604759863559469,1.0245346726493232,1.0856805471525788
1.9709598151599894,1.0245346725623636,1.0856805469559487
1.9814436439640317,1.024534672923489,1.0856805480705427
1.9919274727680742,1.024534672902969,1.085680548080148
2.002411301572117,1.0245346728618554,1.0856805480340463
2.012895130376159,1.0245346728610538,1.0856805480944902
2.0233789591802016,1.0245346728841656,1.0856805480668907
2.033862787984244,1.0245346728230063,1.0856805480792358
2.0443466167882867,1.0245346729002978,1.0856805480233296
2.054830445592329,1.0245346729144307,1.0856805480769975
2.0653142743963717,1.0245346728679359,1.0856805480955989
2.0757981032004142,1.0245346729326081,1.0856805481077263
2.0862819320044568,1.0245346727926097,1.0856805479781015


==> robust_mean.csv <==
xi_1,xi_2
1.0245346730035712,1.0856805481045542


==> sat_mean.csv <==
xi_1,xi_2
1.120900452394844,1.2175043181535907

